Fixing MoE Over-Fitting on Low-Resource Languages in Multilingual Machine Translation

Sparsely gated Mixture of Experts (MoE) models have been shown to be a compute-efficient method to scale model capacity for multilingual machine translation. However, for low-resource tasks, MoE models severely over-fit. We show effective regularization strategies, namely dropout techniques for MoE layers in EOM and FOM, Conditional MoE Routing and Curriculum Learning methods that prevent over-fitting and improve the performance of MoE models on low-resource tasks without adversely affecting high-resource tasks. On a massively multilingual machine translation benchmark, our strategies result in about +1 chrF++ improvement in very low resource language pairs. We perform an extensive analysis of the learned MoE routing to better understand the impact of our regularization methods and how we can improve them.

==> results/ablation/cmr.dat <==
pcmr budget eng-xx-all eng-xx-high eng-xx-low eng-xx-vlow xx-eng-all xx-eng-high xx-eng-low xx-eng-vlow xx-yy-all
0 0.4 44.2 55.8 39.4 32.8 54.4 63.9 50.5 48.0 42.1
0 0.8 44.5 56.2 39.7 32.9 54.3 64.2 50.2 47.4 42.2
0.1 0.4 43.9 55.7 39.1 33.0 54.9 64.3 51.1 48.6 42.3 
0.1 0.6 44.2 55.8 39.5 33.2 54.9 64.3 51.1 48.7 42.3
0.1 0.8 44.6 56.0 40.0 33.5 54.3 64.4 50.2 47.7 42.2


==> results/ablation/dense_drop0.1.dat <==
updates eng-kon eng-fuv eng-fon eng-cjk eng-wol eng-ayr eng-lin eng-yue eng-kik eng-ace_Latn eng-bul eng-luo eng-nso eng-twi eng-ara_Arab eng-cym eng-ita eng-oci eng-rus eng-zho_Hans eng-ast eng-run eng-snd eng-afr eng-sin eng-urd eng-bel eng-ewe eng-fas eng-fin eng-fra eng-hau eng-hin eng-isl eng-kea eng-kin eng-lav eng-mal eng-mar eng-tam eng-tel eng-tir eng-tso eng-vie eng-yor fra-kon kon-fra hau-fra fra-hau fra-lin lin-fra rus-tat_Cyrl fra-swh swh-tsn hin-tam ara_Arab-sin eus-por jpn-kor kor-jpn por-eus sin-ara_Arab swh-fra tam-hin tat_Cyrl-rus tsn-swh fon-eng cjk-eng kea-eng kik-eng kon-eng run-eng wol-eng ayr-eng fuv-eng ace_Latn-eng ewe-eng fas-eng fra-eng hau-eng hin-eng isl-eng kin-eng lin-eng luo-eng nso-eng oci-eng tel-eng tso-eng twi-eng vie-eng ita-eng fin-eng tam-eng zho_Hans-eng afr-eng ara_Arab-eng ast-eng bel-eng bul-eng cym-eng lav-eng mal-eng mar-eng rus-eng sin-eng snd-eng tir-eng urd-eng yor-eng yue-eng
10000 18.46 178.01 135.65 418.56 122.09 64.38 10.57 17.68 22.8 69.12 2.69 34.21 10.82 28.46 3.36 3.65 3.07 6.2 2.91 9.44 12.64 15.35 10.4 4.35 10.1 9.27 15.37 30.69 4.9 3.93 2.16 10.16 4.45 8.6 28.12 10.66 5.2 7.15 9.41 7.21 6.0 25.86 9.42 3.74 37.59 21.46 5.69 4.77 13.85 12.01 4.41 16.76 10.01 13.68 10.04 11.82 13.78 33.76 96.82 15.03 8.0 3.48 10.18 4.44 13.38 16.38 16.16 4.62 6.7 7.05 6.46 12.56 16.33 13.46 7.03 9.22 3.66 2.83 5.19 3.48 4.72 5.43 5.35 6.98 4.5 2.9 4.09 5.06 6.79 3.5 3.37 3.47 4.68 4.63 2.34 2.73 3.88 6.64 2.62 2.32 3.76 4.74 4.48 3.48 5.59 5.35 8.38 4.34 9.66 3.72
20000 16.42 128.49 107.42 354.39 91.77 49.55 8.87 14.45 17.5 48.09 2.49 25.17 9.01 22.15 3.03 3.03 2.8 4.72 2.59 8.03 9.6 11.46 8.13 3.72 7.29 7.45 9.75 24.26 4.24 3.31 2.03 8.28 3.96 6.19 20.15 7.97 4.14 5.64 7.42 5.8 5.03 17.47 7.48 3.35 27.65 19.2 5.01 4.15 11.54 10.14 3.77 13.1 7.93 10.71 7.86 8.48 8.67 18.95 51.16 9.43 6.26 2.97 7.88 3.65 10.2 13.87 12.89 3.85 5.49 6.22 5.43 10.49 12.77 10.37 5.53 7.62 3.29 2.64 4.33 3.1 3.96 4.53 4.6 5.63 3.71 2.54 3.57 4.25 5.67 3.18 3.1 3.1 3.91 4.02 2.14 2.49 3.35 4.84 2.45 2.04 3.18 3.92 3.7 3.14 4.39 4.45 6.31 3.72 7.19 3.34
30000 16.2 120.89 98.76 351.29 84.46 46.57 8.32 13.68 16.01 42.22 2.43 23.36 8.71 20.71 2.91 2.82 2.77 4.42 2.53 7.65 8.83 10.48 7.51 3.54 6.58 6.88 8.42 22.02 4.09 3.16 2.02 7.8 3.81 5.59 17.39 7.34 3.91 5.25 6.81 5.34 4.77 15.45 7.04 3.27 24.26 18.4 4.83 3.93 10.85 9.22 3.62 11.88 7.28 10.03 7.23 7.61 7.45 15.5 41.46 8.03 5.69 2.87 7.34 3.47 9.41 13.19 11.88 3.48 5.2 6.13 5.08 9.72 11.97 9.46 5.09 7.15 3.11 2.56 4.1 2.98 3.69 4.2 4.45 5.23 3.46 2.41 3.37 4.04 5.34 3.07 3.0 2.98 3.63 3.84 2.07 2.4 3.2 4.39 2.38 1.95 3.03 3.66 3.51 3.02 3.98 4.06 5.71 3.4 6.59 3.13
40000 15.81 121.88 97.32 344.95 79.88 45.16 8.24 12.87 15.06 40.07 2.4 21.83 8.4 19.64 2.91 2.78 2.73 4.26 2.51 7.53 8.46 9.95 7.22 3.48 6.19 6.57 7.92 21.91 4.01 3.08 2.0 7.47 3.77 5.26 16.24 6.97 3.73 5.02 6.46 5.13 4.66 14.46 6.69 3.22 22.89 18.23 4.8 3.91 10.53 9.08 3.53 11.47 7.0 9.73 6.91 7.25 7.0 14.21 39.1 7.39 5.58 2.79 7.18 3.4 8.98 13.05 11.75 3.47 5.12 6.02 4.96 9.71 12.01 9.15 5.01 6.91 3.06 2.53 3.89 2.89 3.61 4.04 4.29 5.0 3.41 2.36 3.26 3.95 5.24 2.99 2.97 2.92 3.51 3.81 2.05 2.37 3.09 4.21 2.35 1.93 2.97 3.52 3.35 2.96 3.87 3.9 5.51 3.28 6.26 3.05
50000 16.13 115.72 94.28 336.25 77.2 43.16 8.26 12.47 14.87 37.69 2.43 21.32 8.23 19.2 2.89 2.64 2.71 4.16 2.49 7.52 8.11 9.68 7.14 3.48 6.07 6.53 7.44 21.16 3.99 3.03 2.0 7.4 3.75 5.15 16.41 6.84 3.71 5.01 6.47 5.12 4.62 14.06 6.65 3.2 22.94 18.56 4.72 3.9 10.43 9.06 3.5 11.37 7.0 9.4 6.93 7.17 6.66 13.6 36.72 7.03 5.5 2.77 6.95 3.46 8.77 13.09 11.33 3.49 5.09 5.99 4.92 9.7 11.48 8.89 4.85 6.81 3.11 2.56 3.95 2.95 3.62 4.02 4.27 5.02 3.37 2.44 3.24 3.9 5.17 3.04 3.0 2.93 3.48 3.83 2.01 2.34 3.05 4.07 2.33 1.9 2.93 3.51 3.34 3.0 3.81 3.96 5.46 3.32 6.23 3.0
60000 16.14 121.39 95.51 341.94 77.22 42.87 8.0 12.08 14.79 37.95 2.39 20.34 8.16 18.88 2.84 2.64 2.68 4.08 2.46 7.45 8.01 9.43 6.93 3.38 5.84 6.38 7.18 20.76 3.94 2.99 1.99 7.2 3.7 4.95 15.59 6.69 3.61 4.86 6.24 4.98 4.52 13.6 6.56 3.15 22.39 18.75 4.71 3.89 10.26 8.77 3.45 10.95 6.81 9.3 6.71 6.81 6.45 12.94 34.73 6.76 5.38 2.71 6.86 3.41 8.54 13.07 11.42 3.47 5.1 6.09 4.89 9.51 12.26 8.74 4.65 6.7 3.04 2.56 3.93 2.94 3.55 3.95 4.23 4.94 3.34 2.38 3.26 3.86 5.06 2.98 2.98 2.93 3.45 3.73 2.0 2.32 2.99 3.99 2.32 1.88 2.91 3.53 3.32 2.96 3.72 3.9 5.32 3.28 6.07 2.97
70000 16.27 116.31 90.71 327.32 73.44 42.04 7.94 11.84 14.4 35.26 2.38 20.05 8.08 18.74 2.83 2.57 2.66 4.02 2.44 7.27 7.84 9.25 6.76 3.38 5.7 6.26 6.97 20.39 3.87 2.95 1.97 7.09 3.67 4.84 15.49 6.55 3.55 4.71 6.16 4.86 4.44 13.34 6.46 3.12 21.17 18.61 4.73 3.84 9.97 8.67 3.45 10.85 6.74 9.23 6.64 6.75 6.37 12.71 34.1 6.63 5.33 2.69 6.77 3.42 8.45 13.01 11.09 3.44 4.96 6.1 4.82 9.67 12.02 8.57 4.57 6.64 3.05 2.55 3.9 2.9 3.5 3.93 4.26 4.91 3.34 2.34 3.21 3.81 5.0 2.96 2.96 2.91 3.41 3.73 2.02 2.32 2.95 3.91 2.32 1.87 2.89 3.46 3.28 2.94 3.68 3.91 5.21 3.23 6.02 2.94
80000 16.37 119.09 90.9 329.34 73.05 41.65 8.0 12.27 14.35 35.07 2.37 19.98 7.98 18.59 2.81 2.59 2.67 3.98 2.43 7.36 7.69 9.16 6.73 3.34 5.67 6.21 6.87 20.51 3.88 2.97 1.97 7.03 3.64 4.77 15.14 6.45 3.55 4.72 6.09 4.81 4.43 13.05 6.42 3.12 20.6 18.8 4.75 3.85 9.95 8.68 3.41 10.65 6.59 9.0 6.61 6.71 6.27 12.43 33.4 6.48 5.28 2.68 6.69 3.3 8.35 13.13 10.94 3.47 5.04 6.16 4.82 9.66 12.14 8.47 4.72 6.55 3.0 2.52 3.85 2.9 3.47 3.91 4.17 4.79 3.29 2.29 3.2 3.79 4.98 2.94 2.93 2.89 3.37 3.68 2.0 2.3 2.92 3.87 2.31 1.87 2.87 3.41 3.24 2.93 3.61 3.85 5.18 3.18 5.98 2.91
90000 16.67 118.39 90.24 344.92 70.8 42.19 8.16 12.43 14.39 35.7 2.37 20.08 8.1 18.67 2.82 2.58 2.68 4.01 2.44 7.38 7.7 9.15 6.69 3.37 5.64 6.18 6.87 20.07 3.87 2.96 1.99 7.11 3.64 4.77 15.44 6.46 3.53 4.66 6.11 4.84 4.45 13.05 6.45 3.16 20.83 19.07 4.78 3.79 10.11 8.8 3.44 10.76 6.57 9.1 6.57 6.64 6.21 12.15 33.81 6.41 5.2 2.72 6.61 3.33 8.34 13.22 11.35 3.56 5.03 6.13 4.78 9.56 12.12 8.36 4.66 6.56 2.99 2.51 3.82 2.88 3.44 3.88 4.2 4.85 3.27 2.35 3.14 3.81 4.96 2.95 2.93 2.87 3.31 3.83 2.01 2.3 2.91 3.85 2.31 1.86 2.86 3.38 3.2 2.91 3.56 3.86 5.17 3.15 5.86 2.92
100000 16.29 116.71 92.2 330.57 70.21 41.66 7.69 11.9 13.95 34.4 2.34 19.19 7.91 18.18 2.78 2.55 2.65 3.96 2.41 7.12 7.53 9.06 6.64 3.29 5.45 6.06 6.67 19.89 3.83 2.91 1.96 6.92 3.58 4.71 14.8 6.34 3.46 4.57 5.96 4.74 4.34 12.7 6.36 3.11 20.21 18.84 4.68 3.83 9.94 8.51 3.38 10.62 6.54 8.94 6.47 6.48 6.11 12.05 32.09 6.3 5.08 2.66 6.57 3.37 8.21 12.51 10.87 3.36 4.89 5.98 4.68 8.91 11.09 8.38 4.46 6.3 2.96 2.49 3.78 2.82 3.4 3.76 4.11 4.65 3.18 2.27 3.11 3.7 4.79 2.91 2.93 2.84 3.28 3.66 1.97 2.29 2.89 3.81 2.29 1.82 2.83 3.34 3.16 2.89 3.45 3.73 4.97 3.09 5.67 2.88
%/checkpoint/nllb/users/annaysun/checkpoint/flores200.ablation.v4.2/sweep.moe_drop/dense.mfp16.mu100000.uf2.lss.tmp1.warmup8000.lr0.004.drop0.1.maxtok8192.seed2.max_pos512.shem.NBF.adam16bit.mw100000000.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRPs0.0.ngpu64


==> results/ablation/dense_drop0.2.dat <==
updates eng-kon eng-fuv eng-fon eng-cjk eng-wol eng-ayr eng-lin eng-yue eng-kik eng-ace_Latn eng-bul eng-luo eng-nso eng-twi eng-ara_Arab eng-cym eng-ita eng-oci eng-rus eng-zho_Hans eng-ast eng-run eng-snd eng-afr eng-sin eng-urd eng-bel eng-ewe eng-fas eng-fin eng-fra eng-hau eng-hin eng-isl eng-kea eng-kin eng-lav eng-mal eng-mar eng-tam eng-tel eng-tir eng-tso eng-vie eng-yor fra-kon kon-fra hau-fra fra-hau fra-lin lin-fra rus-tat_Cyrl fra-swh swh-tsn hin-tam ara_Arab-sin eus-por jpn-kor kor-jpn por-eus sin-ara_Arab swh-fra tam-hin tat_Cyrl-rus tsn-swh fon-eng cjk-eng kea-eng kik-eng kon-eng run-eng wol-eng ayr-eng fuv-eng ace_Latn-eng ewe-eng fas-eng fra-eng hau-eng hin-eng isl-eng kin-eng lin-eng luo-eng nso-eng oci-eng tel-eng tso-eng twi-eng vie-eng ita-eng fin-eng tam-eng zho_Hans-eng afr-eng ara_Arab-eng ast-eng bel-eng bul-eng cym-eng lav-eng mal-eng mar-eng rus-eng sin-eng snd-eng tir-eng urd-eng yor-eng yue-eng
10000 18.43 181.11 141.88 424.04 119.44 64.33 10.81 16.8 23.12 72.09 2.65 35.84 11.12 29.01 3.3 3.76 3.08 6.27 2.87 9.23 13.07 15.85 10.4 4.39 10.48 9.28 15.82 31.52 4.9 3.99 2.15 10.46 4.45 8.89 27.76 11.01 5.39 7.37 9.59 7.33 6.07 27.01 9.62 3.74 37.62 21.49 5.58 4.72 14.17 12.49 4.39 17.49 10.23 13.78 10.23 12.38 14.12 34.43 102.93 15.98 7.98 3.49 10.32 4.49 13.62 15.48 15.9 4.16 6.5 6.87 6.44 11.86 14.62 13.21 7.1 9.15 3.61 2.8 5.09 3.51 4.71 5.35 5.28 7.0 4.38 2.79 4.05 4.97 6.81 3.49 3.35 3.44 4.66 4.55 2.35 2.75 3.84 6.41 2.62 2.31 3.68 4.71 4.38 3.45 5.57 5.11 8.16 4.35 9.57 3.72
20000 16.82 135.41 108.92 358.63 90.44 50.26 9.0 14.28 17.3 48.78 2.48 26.3 9.23 22.44 3.02 3.08 2.83 4.75 2.6 7.93 9.91 11.71 8.14 3.69 7.55 7.52 9.93 24.97 4.26 3.34 2.03 8.44 3.99 6.38 19.66 8.17 4.19 5.78 7.49 5.83 5.05 18.05 7.62 3.38 27.43 19.4 4.97 4.21 11.66 10.14 3.8 12.82 7.9 10.85 8.01 8.92 8.94 19.34 52.56 9.87 6.41 3.02 8.1 3.73 10.45 13.57 12.82 3.43 5.25 6.13 5.42 10.25 12.58 10.66 5.56 7.6 3.26 2.63 4.37 3.14 3.98 4.56 4.6 5.65 3.63 2.47 3.54 4.26 5.73 3.21 3.11 3.11 3.99 4.17 2.14 2.51 3.35 4.86 2.45 2.05 3.14 3.98 3.75 3.14 4.44 4.38 6.44 3.72 7.33 3.31
30000 16.46 121.47 98.42 337.11 80.47 45.97 8.59 13.02 16.35 43.21 2.41 23.77 8.82 20.86 2.91 2.88 2.79 4.46 2.54 7.72 8.91 10.73 7.56 3.55 6.79 7.0 8.6 22.97 4.12 3.2 2.02 8.04 3.85 5.83 17.48 7.52 3.97 5.33 6.94 5.4 4.82 16.08 7.09 3.3 24.71 18.43 4.74 4.02 11.44 9.48 3.62 11.76 7.34 10.17 7.37 7.87 7.72 15.85 42.68 8.38 5.78 2.87 7.63 3.52 9.44 12.77 12.12 3.3 4.98 5.94 5.08 9.75 12.05 9.55 5.31 7.22 3.13 2.58 4.14 3.06 3.76 4.24 4.42 5.33 3.41 2.38 3.4 4.04 5.41 3.11 3.05 3.01 3.73 3.89 2.09 2.42 3.18 4.45 2.38 1.96 3.04 3.78 3.58 3.05 4.12 4.06 5.87 3.49 6.81 3.15
40000 16.7 117.79 99.03 328.4 77.18 45.1 8.44 13.39 15.96 40.48 2.43 22.8 8.64 20.68 2.92 2.84 2.77 4.27 2.51 7.66 8.64 10.28 7.29 3.53 6.44 6.76 8.02 22.66 4.02 3.11 2.02 7.7 3.81 5.48 17.21 7.23 3.79 5.15 6.65 5.25 4.73 15.13 6.87 3.26 23.55 19.04 4.75 3.94 11.2 9.26 3.56 11.26 7.15 9.98 7.12 7.45 7.23 14.64 41.12 7.7 5.58 2.86 7.38 3.49 9.25 12.95 11.98 3.38 4.99 5.98 5.06 9.91 12.81 9.2 5.12 7.14 3.15 2.61 4.1 3.02 3.72 4.22 4.34 5.23 3.45 2.36 3.4 4.03 5.36 3.11 3.05 3.01 3.67 3.86 2.07 2.39 3.06 4.22 2.35 1.94 3.04 3.73 3.51 3.07 4.02 4.06 5.77 3.46 6.63 3.07
50000 16.14 112.22 96.82 322.51 73.4 42.82 8.3 11.93 15.05 38.03 2.38 21.43 8.48 19.73 2.85 2.67 2.71 4.15 2.47 7.37 8.27 9.92 7.08 3.44 6.16 6.56 7.58 21.61 3.94 3.06 1.99 7.41 3.77 5.23 16.12 6.89 3.67 4.91 6.39 5.06 4.55 14.38 6.74 3.21 21.92 18.41 4.61 3.84 10.43 8.96 3.47 10.82 6.95 9.61 6.91 7.16 6.85 13.8 37.79 7.23 5.43 2.74 7.12 3.35 8.84 12.61 11.56 3.26 4.83 5.85 4.93 9.5 11.62 8.82 4.89 6.83 3.09 2.57 3.96 2.98 3.66 4.09 4.26 5.07 3.36 2.4 3.27 3.92 5.19 3.07 3.03 2.97 3.56 3.8 2.02 2.36 3.05 4.13 2.34 1.9 2.98 3.57 3.42 3.03 3.82 3.9 5.54 3.38 6.29 3.01
60000 16.43 117.74 94.99 318.48 72.39 42.64 8.25 12.32 14.95 37.26 2.39 20.9 8.3 19.49 2.83 2.71 2.72 4.1 2.49 7.49 8.14 9.68 7.0 3.44 6.07 6.53 7.28 21.55 3.98 3.04 2.0 7.48 3.77 5.16 15.77 6.83 3.65 4.96 6.36 5.05 4.58 14.04 6.63 3.23 22.23 18.65 4.63 3.88 10.74 9.03 3.45 10.61 6.9 9.52 6.8 6.94 6.62 13.28 36.58 7.02 5.32 2.75 7.08 3.34 8.74 12.61 11.45 3.26 4.83 5.86 4.9 9.46 11.91 8.63 4.81 6.85 3.06 2.58 3.99 2.96 3.58 4.04 4.24 4.99 3.31 2.37 3.27 3.89 5.13 3.04 3.01 2.95 3.52 3.73 2.02 2.35 2.98 3.99 2.32 1.88 2.95 3.58 3.38 3.0 3.82 3.96 5.51 3.31 6.25 2.99
70000 16.21 112.44 92.79 314.61 71.24 41.58 7.95 11.66 14.58 37.04 2.41 20.83 8.08 18.98 2.83 2.67 2.71 4.07 2.49 7.32 8.16 9.54 6.87 3.48 5.94 6.45 7.14 21.12 3.96 3.03 2.0 7.3 3.74 5.09 16.06 6.74 3.64 4.84 6.3 4.95 4.49 13.75 6.52 3.21 21.4 18.09 4.64 3.89 10.26 8.66 3.43 10.45 6.76 9.29 6.76 6.86 6.49 12.95 36.35 6.81 5.3 2.73 6.93 3.32 8.54 12.48 11.25 3.22 4.79 5.88 4.88 9.54 11.34 8.59 4.83 6.71 3.07 2.59 3.98 2.98 3.58 4.07 4.23 4.91 3.34 2.36 3.23 3.88 5.04 3.04 3.0 2.94 3.48 3.73 2.04 2.34 2.98 3.94 2.33 1.89 2.96 3.53 3.36 3.01 3.78 3.95 5.48 3.32 6.21 2.97
80000 16.34 109.77 95.11 321.53 69.95 41.17 8.16 12.22 14.49 35.89 2.36 20.52 8.22 19.4 2.82 2.66 2.7 3.97 2.46 7.39 7.9 9.4 6.87 3.36 5.87 6.37 7.0 20.93 3.89 2.98 1.98 7.26 3.67 4.97 15.52 6.55 3.59 4.78 6.23 4.87 4.44 13.48 6.5 3.17 21.88 18.47 4.63 3.9 10.39 8.79 3.41 10.34 6.66 9.24 6.68 6.8 6.35 12.62 36.1 6.66 5.28 2.69 6.89 3.34 8.44 12.63 10.96 3.23 4.81 5.85 4.82 9.22 11.51 8.42 4.64 6.63 3.04 2.56 3.94 2.98 3.54 3.99 4.15 4.8 3.27 2.31 3.27 3.79 5.0 3.01 2.99 2.94 3.47 3.73 2.0 2.33 2.93 3.89 2.32 1.88 2.94 3.55 3.36 2.99 3.76 3.94 5.29 3.3 6.1 2.93
90000 15.9 112.07 86.73 309.64 67.71 41.25 7.87 12.14 14.03 35.98 2.36 19.85 8.08 18.72 2.82 2.65 2.67 3.96 2.43 7.3 7.85 9.23 6.71 3.37 5.74 6.2 6.82 20.5 3.83 2.95 1.97 7.07 3.64 4.89 14.98 6.51 3.57 4.68 6.16 4.87 4.42 13.19 6.42 3.15 20.74 18.04 4.6 3.83 10.29 8.59 3.39 10.23 6.63 9.08 6.65 6.65 6.24 12.5 34.72 6.53 5.27 2.7 6.81 3.25 8.4 12.57 10.88 3.26 4.78 5.87 4.83 9.33 11.6 8.31 4.72 6.64 3.06 2.56 3.94 2.95 3.54 3.96 4.14 4.88 3.27 2.33 3.24 3.82 4.99 3.02 2.98 2.92 3.42 3.77 2.01 2.32 2.9 3.86 2.3 1.88 2.91 3.51 3.3 2.99 3.7 3.91 5.22 3.27 6.04 2.92
100000 16.16 106.76 91.71 315.15 66.62 40.45 7.81 12.97 14.08 35.36 2.36 19.49 8.11 18.37 2.81 2.62 2.66 3.93 2.43 7.2 7.75 9.22 6.66 3.41 5.65 6.21 6.69 20.34 3.88 2.92 1.97 7.14 3.65 4.82 15.08 6.47 3.53 4.68 6.08 4.81 4.38 13.18 6.38 3.15 20.6 18.39 4.59 3.83 10.51 8.62 3.36 10.19 6.56 9.14 6.48 6.54 6.2 12.5 34.49 6.46 5.13 2.69 6.78 3.32 8.4 12.33 11.0 3.22 4.75 5.9 4.8 8.97 11.52 8.23 4.56 6.55 3.04 2.56 3.97 2.9 3.52 3.94 4.16 4.78 3.25 2.33 3.21 3.78 4.92 3.02 2.97 2.9 3.41 3.77 1.99 2.31 2.88 3.84 2.3 1.86 2.9 3.47 3.3 2.97 3.64 3.87 5.12 3.25 6.0 2.9
%/checkpoint/nllb/users/annaysun/checkpoint/flores200.ablation.v4.2/sweep.moe_drop/dense.mfp16.mu100000.uf2.lss.tmp1.warmup8000.lr0.004.drop0.2.maxtok8192.seed2.max_pos512.shem.NBF.adam16bit.mw100000000.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRPs0.0.ngpu64


==> results/ablation/dense_drop0.3.dat <==
updates eng-kon eng-fuv eng-fon eng-cjk eng-wol eng-ayr eng-lin eng-yue eng-kik eng-ace_Latn eng-bul eng-luo eng-nso eng-twi eng-ara_Arab eng-cym eng-ita eng-oci eng-rus eng-zho_Hans eng-ast eng-run eng-snd eng-afr eng-sin eng-urd eng-bel eng-ewe eng-fas eng-fin eng-fra eng-hau eng-hin eng-isl eng-kea eng-kin eng-lav eng-mal eng-mar eng-tam eng-tel eng-tir eng-tso eng-vie eng-yor fra-kon kon-fra hau-fra fra-hau fra-lin lin-fra rus-tat_Cyrl fra-swh swh-tsn hin-tam ara_Arab-sin eus-por jpn-kor kor-jpn por-eus sin-ara_Arab swh-fra tam-hin tat_Cyrl-rus tsn-swh fon-eng cjk-eng kea-eng kik-eng kon-eng run-eng wol-eng ayr-eng fuv-eng ace_Latn-eng ewe-eng fas-eng fra-eng hau-eng hin-eng isl-eng kin-eng lin-eng luo-eng nso-eng oci-eng tel-eng tso-eng twi-eng vie-eng ita-eng fin-eng tam-eng zho_Hans-eng afr-eng ara_Arab-eng ast-eng bel-eng bul-eng cym-eng lav-eng mal-eng mar-eng rus-eng sin-eng snd-eng tir-eng urd-eng yor-eng yue-eng
10000 18.59 189.48 139.91 419.76 124.39 66.67 10.64 17.71 23.81 76.15 2.66 37.33 11.23 29.29 3.36 3.87 3.11 6.56 2.92 9.73 13.87 16.16 10.94 4.5 11.09 9.62 17.14 32.36 4.96 4.04 2.15 10.57 4.51 9.37 28.59 11.33 5.5 7.72 10.09 7.65 6.28 28.31 9.66 3.75 39.37 21.49 5.7 4.84 13.86 12.15 4.5 18.16 10.35 14.18 10.59 12.9 15.65 37.71 113.55 17.63 8.51 3.58 10.83 4.58 14.17 16.69 16.63 4.14 6.81 7.13 6.72 12.48 15.27 13.98 7.69 9.46 3.71 2.83 5.3 3.59 4.98 5.65 5.54 7.41 4.56 2.87 4.24 5.19 7.04 3.56 3.4 3.51 5.05 4.97 2.38 2.81 3.9 6.86 2.66 2.39 3.75 4.96 4.67 3.51 6.04 5.36 9.17 4.49 10.44 3.93
20000 17.02 143.35 114.79 361.83 95.08 52.43 9.24 14.58 18.43 51.19 2.46 27.91 9.6 23.35 3.02 3.14 2.86 4.91 2.63 8.28 10.57 12.29 8.5 3.8 8.0 7.83 10.68 25.89 4.29 3.41 2.04 8.79 4.01 6.78 20.56 8.49 4.39 5.96 7.81 6.03 5.21 19.17 7.81 3.44 29.6 19.73 5.02 4.22 11.99 10.62 3.91 13.24 8.27 11.4 8.41 9.33 9.7 20.81 56.43 10.65 6.6 3.1 8.48 3.8 10.99 13.98 13.4 3.44 5.5 6.28 5.59 10.24 12.94 11.21 6.01 7.94 3.32 2.65 4.51 3.21 4.16 4.73 4.8 5.95 3.76 2.5 3.66 4.38 5.98 3.25 3.13 3.16 4.16 4.35 2.16 2.53 3.34 5.02 2.47 2.09 3.21 4.15 3.9 3.18 4.75 4.59 6.82 3.91 7.93 3.36
30000 16.34 127.48 109.48 351.33 80.38 47.25 8.6 13.56 16.77 45.14 2.42 25.37 9.01 21.78 2.93 2.96 2.82 4.6 2.57 8.01 9.52 11.19 7.8 3.64 7.18 7.22 9.2 23.71 4.16 3.27 2.03 8.2 3.86 6.19 18.18 7.78 4.09 5.54 7.21 5.57 4.9 17.08 7.29 3.34 25.84 18.54 4.81 4.05 11.33 9.66 3.73 12.15 7.52 10.6 7.67 8.29 8.3 16.99 45.35 9.04 5.96 2.96 7.8 3.59 9.82 13.39 12.76 3.24 5.18 6.09 5.25 10.09 12.71 10.22 5.65 7.48 3.2 2.61 4.28 3.13 3.91 4.45 4.61 5.57 3.51 2.41 3.46 4.16 5.69 3.16 3.08 3.07 3.88 4.04 2.11 2.45 3.23 4.52 2.41 2.01 3.09 3.89 3.7 3.11 4.34 4.27 6.16 3.65 7.25 3.2
40000 16.18 123.66 101.08 348.13 76.96 46.14 8.5 13.71 16.4 43.52 2.44 23.9 8.85 21.09 2.94 2.91 2.79 4.43 2.55 7.91 9.11 10.69 7.69 3.64 6.86 7.05 8.68 23.04 4.12 3.21 2.03 7.92 3.85 5.88 17.44 7.47 3.91 5.33 6.94 5.36 4.85 15.85 6.98 3.32 25.11 18.56 4.76 4.01 11.2 9.44 3.65 11.51 7.35 10.22 7.35 7.85 7.67 15.6 43.16 8.37 5.87 2.89 7.7 3.48 9.43 13.18 12.38 3.23 5.04 6.02 5.21 9.92 12.11 9.58 5.26 7.23 3.21 2.64 4.23 3.09 3.87 4.37 4.5 5.35 3.56 2.36 3.49 4.1 5.48 3.17 3.11 3.09 3.86 4.11 2.08 2.42 3.1 4.31 2.38 1.96 3.08 3.83 3.64 3.12 4.26 4.31 6.08 3.61 7.02 3.13
50000 16.21 119.29 105.96 347.06 73.77 44.9 8.42 12.38 15.85 40.91 2.4 22.79 8.76 20.25 2.87 2.77 2.74 4.24 2.51 7.67 8.71 10.43 7.45 3.55 6.54 6.77 8.15 22.44 4.03 3.14 2.0 7.67 3.78 5.58 17.24 7.24 3.79 5.12 6.67 5.23 4.68 15.33 6.93 3.28 23.93 18.72 4.65 3.95 10.81 9.36 3.54 11.27 7.23 10.02 7.23 7.53 7.25 14.77 39.52 7.72 5.63 2.8 7.36 3.44 9.24 13.05 11.74 3.14 4.95 5.88 5.08 10.01 11.95 9.18 5.15 7.07 3.16 2.59 4.11 3.05 3.79 4.23 4.37 5.19 3.49 2.4 3.41 3.99 5.31 3.12 3.06 3.03 3.76 4.06 2.04 2.39 3.07 4.16 2.36 1.95 3.02 3.72 3.56 3.08 4.07 4.13 5.75 3.52 6.61 3.12
60000 16.02 122.0 98.91 344.81 73.16 44.34 8.22 12.13 15.28 39.05 2.39 22.24 8.56 20.04 2.83 2.76 2.75 4.16 2.51 7.53 8.54 10.0 7.31 3.47 6.32 6.67 7.79 21.69 4.0 3.09 2.01 7.64 3.76 5.43 16.0 7.09 3.75 5.02 6.55 5.12 4.63 14.85 6.73 3.26 23.94 18.44 4.61 3.95 10.56 9.1 3.54 10.87 7.02 9.87 6.97 7.23 6.98 14.16 37.82 7.48 5.47 2.79 7.19 3.42 9.05 12.87 11.88 3.15 4.84 5.84 4.95 9.59 11.96 8.98 4.99 6.99 3.12 2.6 4.11 3.01 3.72 4.11 4.35 5.14 3.34 2.41 3.37 3.93 5.25 3.11 3.06 3.01 3.67 3.97 2.04 2.37 3.01 4.1 2.34 1.92 2.97 3.69 3.51 3.05 3.98 4.09 5.63 3.43 6.45 3.07
70000 16.21 119.86 96.75 335.79 70.51 43.4 8.22 11.98 14.76 39.78 2.41 21.71 8.42 19.42 2.84 2.73 2.75 4.14 2.51 7.55 8.49 9.94 7.23 3.53 6.22 6.59 7.67 21.46 4.01 3.11 2.02 7.52 3.78 5.36 16.17 6.98 3.76 4.94 6.51 5.05 4.59 14.49 6.66 3.26 22.78 18.4 4.68 3.92 10.41 8.98 3.51 10.66 6.92 9.61 6.97 7.12 6.83 13.85 37.05 7.23 5.51 2.77 7.24 3.44 8.85 12.82 11.85 3.17 4.86 5.93 4.95 10.12 12.28 8.8 5.15 6.91 3.12 2.59 4.09 3.06 3.72 4.16 4.37 5.19 3.4 2.39 3.36 3.94 5.25 3.11 3.03 3.0 3.68 3.99 2.06 2.37 2.98 4.01 2.35 1.92 2.97 3.67 3.52 3.04 3.96 4.08 5.68 3.44 6.57 3.07
80000 16.24 114.72 96.86 328.62 68.51 42.27 8.11 12.13 14.53 38.3 2.38 21.53 8.35 19.8 2.84 2.69 2.71 4.09 2.48 7.46 8.33 9.7 7.09 3.44 6.11 6.47 7.45 21.29 3.94 3.03 1.99 7.42 3.69 5.24 15.24 6.86 3.66 4.88 6.39 4.98 4.53 14.18 6.63 3.21 23.38 18.59 4.66 3.88 10.28 8.89 3.47 10.53 6.83 9.51 6.79 7.03 6.7 13.56 37.11 7.13 5.45 2.75 6.95 3.41 8.72 12.9 11.52 3.16 4.78 5.94 4.94 9.74 12.06 8.6 5.08 6.89 3.1 2.58 4.07 2.99 3.67 4.11 4.3 5.02 3.33 2.38 3.3 3.89 5.13 3.07 3.01 2.98 3.61 3.92 2.03 2.36 2.95 3.96 2.34 1.9 2.96 3.59 3.44 3.03 3.9 4.08 5.54 3.39 6.44 3.0
90000 16.14 117.16 98.51 335.82 68.51 41.85 8.26 12.39 14.55 37.35 2.34 21.17 8.42 19.16 2.81 2.67 2.71 4.05 2.46 7.59 8.17 9.56 7.07 3.43 6.1 6.42 7.3 20.64 3.93 3.02 2.0 7.42 3.7 5.14 15.75 6.84 3.66 4.85 6.35 5.04 4.53 14.08 6.55 3.19 22.99 18.76 4.63 3.87 10.78 9.11 3.47 10.5 6.81 9.45 6.89 6.97 6.56 13.43 36.91 6.93 5.42 2.77 7.04 3.52 8.69 12.5 11.4 3.09 4.73 5.79 4.81 9.33 12.03 8.4 4.82 6.84 3.04 2.55 3.99 2.97 3.6 4.0 4.24 5.04 3.28 2.32 3.29 3.87 5.09 3.03 2.96 2.91 3.57 3.85 2.03 2.34 2.93 3.92 2.32 1.9 2.87 3.58 3.41 2.97 3.84 3.99 5.47 3.32 6.31 2.98
100000 15.75 109.32 91.59 318.49 66.69 41.61 7.85 12.55 14.22 35.92 2.36 20.8 8.22 18.85 2.81 2.66 2.73 4.07 2.48 7.51 8.08 9.61 7.07 3.43 6.01 6.41 7.24 20.53 3.95 3.04 2.01 7.39 3.7 5.15 15.22 6.76 3.64 4.84 6.33 4.97 4.5 13.92 6.51 3.23 21.67 18.12 4.63 3.84 10.35 8.73 3.46 10.33 6.72 9.34 6.7 6.9 6.49 13.2 35.03 6.87 5.23 2.74 6.94 3.45 8.47 12.58 11.33 3.08 4.76 5.77 4.81 9.57 12.57 8.38 4.99 6.74 3.03 2.55 3.95 2.91 3.57 4.01 4.24 4.96 3.23 2.32 3.25 3.81 5.03 3.02 2.97 2.91 3.51 3.87 2.01 2.33 2.92 3.89 2.32 1.88 2.89 3.53 3.36 2.96 3.74 3.94 5.33 3.3 6.2 2.96
%/checkpoint/nllb/users/annaysun/checkpoint/flores200.ablation.v4.2/sweep.moe_drop/dense.mfp16.mu100000.uf2.lss.tmp1.warmup8000.lr0.004.drop0.3.maxtok8192.seed2.max_pos512.shem.NBF.adam16bit.mw100000000.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRPs0.0.ngpu64


==> results/ablation/dense_drop0.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 66.15 4.3 3.34 13.3 66.83 15.49 2.71 438.61 3.72 32.05 4.95 3.99 132.66 2.17 183.35 10.23 4.58 8.53 3.07 29.4 22.74 10.75 18.59 5.34 10.54 34.33 7.62 9.47 10.89 6.3 15.6 2.88 10.2 10.85 7.5 6.25 26.25 9.47 28.23 9.5 3.71 123.79 34.19 17.27 9.61 12.08 8.17 13.9 15.56 13.9 4.82 21.53 5.67 11.99 4.44 10.0 3.56 10.44 10.49 33.29 97.18 17.63 4.56 13.7 13.48 7.44 2.4 2.78 3.99 13.91 7.0 2.68 15.42 2.35 9.05 3.6 3.46 16.11 2.8 13.48 5.02 3.39 4.69 3.32 4.58 6.59 5.55 7.06 3.74 5.44 7.06 4.6 4.32 4.49 2.87 6.6 3.42 5.51 5.21 4.61 3.96 8.37 5.08 6.83 4.31 3.43 12.24 9.3 3.9 4.58
20000 47.63 3.87 3.1 9.97 54.19 10.15 2.57 413.09 3.18 24.63 4.41 3.43 106.64 2.07 131.47 8.39 4.06 6.37 2.86 20.55 18.31 8.22 17.29 4.29 9.09 25.47 5.84 7.57 9.19 4.94 11.81 2.67 7.38 8.86 5.95 5.27 17.6 7.76 22.46 7.62 3.45 94.08 25.99 14.8 8.38 8.62 6.22 9.0 9.82 11.96 4.28 20.26 5.16 10.21 3.89 8.11 3.06 8.06 8.18 18.87 51.54 13.37 3.85 11.12 10.39 5.65 2.17 2.52 3.44 12.22 5.09 2.5 13.06 2.08 7.59 3.26 3.15 14.49 2.65 10.49 4.34 3.06 4.01 3.13 4.06 5.63 4.65 6.3 3.3 4.71 5.82 3.92 3.67 3.83 2.6 5.48 3.15 4.37 4.46 3.81 3.49 6.46 4.36 5.86 3.69 3.17 11.27 7.18 3.36 4.21
30000 43.07 3.57 2.95 8.9 49.38 8.55 2.46 386.89 2.88 22.8 4.09 3.17 106.27 2.01 125.76 7.82 3.86 5.62 2.75 18.24 17.18 7.4 17.38 3.89 8.69 23.1 5.28 6.85 8.72 4.52 10.74 2.53 6.64 7.8 5.47 4.89 15.53 7.23 20.85 7.0 3.28 84.63 23.53 12.73 7.9 7.85 5.87 7.75 8.39 11.1 4.05 20.65 4.92 9.71 3.65 7.53 2.87 7.42 7.48 15.14 42.0 12.24 3.56 10.26 9.59 5.2 2.08 2.41 3.2 11.73 4.62 2.41 11.9 1.99 7.07 3.1 3.0 13.42 2.57 9.72 3.98 2.96 3.77 3.02 3.74 5.32 4.21 6.13 3.1 4.38 5.38 3.6 3.43 3.58 2.52 5.11 3.02 4.01 4.06 3.56 3.25 5.85 4.07 5.41 3.4 3.04 10.23 6.63 3.18 3.83
40000 39.31 3.5 2.93 8.53 48.22 8.07 2.49 393.02 2.74 21.87 4.08 3.17 100.98 2.03 144.35 7.5 3.82 5.37 2.77 17.41 16.93 7.06 17.66 3.82 8.43 22.0 5.21 6.68 8.4 4.45 10.21 2.54 6.35 7.63 5.32 4.82 14.52 7.05 19.94 6.76 3.28 89.59 21.93 13.45 7.62 7.52 5.74 7.32 7.83 10.76 4.06 21.04 5.01 9.38 3.62 7.24 2.81 7.28 7.42 14.12 37.34 11.94 3.52 9.85 9.18 4.9 2.06 2.4 3.11 11.81 4.4 2.38 12.22 1.95 6.9 3.12 2.98 13.49 2.56 9.47 4.09 2.99 3.69 2.99 3.86 5.43 4.23 6.3 3.06 4.36 5.27 3.58 3.39 3.62 2.55 5.16 3.01 3.89 4.04 3.53 3.25 5.7 4.05 5.26 3.35 3.04 10.19 6.42 3.1 3.87
50000 39.91 3.5 2.95 8.4 47.66 7.81 2.49 404.12 2.84 21.48 4.04 3.12 105.33 2.03 147.05 7.41 3.8 5.2 2.76 17.33 16.5 6.93 18.1 3.78 8.58 21.51 5.09 6.49 8.34 4.4 10.04 2.51 6.07 7.44 5.2 4.82 14.0 6.84 19.44 6.55 3.25 85.44 21.22 12.71 7.62 7.06 5.48 7.06 7.39 10.55 3.99 21.17 5.06 9.52 3.58 7.02 2.77 7.02 7.18 13.18 35.33 11.67 3.52 9.63 8.89 5.1 2.04 2.36 3.08 11.54 4.23 2.36 12.03 1.93 6.81 3.08 2.96 13.67 2.56 9.32 3.97 2.95 3.63 2.99 3.95 5.49 4.15 6.43 3.04 4.33 5.17 3.55 3.4 3.61 2.6 5.11 2.97 3.85 4.03 3.5 3.28 5.72 3.99 5.19 3.31 3.02 10.25 6.32 3.03 3.84
60000 39.66 3.5 2.91 8.28 47.94 7.44 2.47 418.11 2.78 20.99 3.99 3.04 111.99 2.01 157.02 7.29 3.71 5.0 2.73 17.32 16.89 6.76 18.77 3.69 8.24 21.44 4.93 6.36 8.32 4.36 9.65 2.51 5.9 7.31 5.13 4.67 13.69 6.74 19.29 6.46 3.2 93.19 20.91 12.73 7.58 7.04 5.51 6.94 7.19 10.55 3.96 22.27 5.11 9.16 3.56 6.9 2.78 6.99 7.09 12.79 34.13 11.68 3.64 9.64 8.78 4.83 2.03 2.35 3.02 11.41 4.1 2.34 12.11 1.9 6.8 3.04 2.92 14.45 2.54 9.71 3.87 2.94 3.56 2.95 4.17 5.58 4.11 6.71 2.99 4.37 5.17 3.55 3.33 3.62 2.43 5.11 2.95 3.81 4.03 3.45 3.21 5.55 3.97 5.12 3.3 3.0 9.97 6.26 3.0 3.79
70000 38.09 3.45 2.88 8.04 47.21 7.17 2.42 404.33 2.72 21.36 3.98 3.02 111.9 2.0 175.03 7.21 3.72 4.9 2.71 17.11 17.01 6.68 19.07 3.67 8.44 20.85 4.85 6.23 8.16 4.29 9.7 2.47 5.83 7.23 4.99 4.58 13.38 6.7 19.27 6.44 3.19 92.75 20.86 11.8 7.25 7.0 5.49 6.73 7.07 10.44 3.88 22.66 5.0 9.4 3.5 6.85 2.73 6.78 7.08 12.51 33.4 11.96 3.51 9.45 8.76 4.8 2.03 2.34 2.96 11.98 4.08 2.33 12.1 1.89 6.68 3.0 2.89 14.06 2.52 9.2 3.8 2.84 3.48 2.94 3.89 5.42 3.94 6.43 2.93 4.21 5.05 3.44 3.24 3.43 2.42 4.92 2.9 3.71 3.85 3.39 3.13 5.35 3.83 5.02 3.21 2.96 10.01 6.07 2.99 3.64
80000 41.34 3.42 2.88 8.04 49.23 7.23 2.43 436.89 2.73 20.98 3.95 3.03 120.26 2.01 184.42 7.22 3.71 4.93 2.7 17.28 17.65 6.65 19.86 3.62 8.54 20.73 4.8 6.21 8.33 4.27 9.59 2.47 5.76 7.2 4.99 4.6 13.25 6.73 19.13 6.41 3.18 98.07 20.38 12.82 7.36 6.89 5.5 6.82 7.11 10.64 3.93 23.89 5.22 9.59 3.52 6.85 2.74 6.8 6.95 12.28 33.6 12.17 3.52 9.49 8.64 4.82 2.01 2.32 2.96 11.83 4.07 2.34 12.1 1.89 6.66 3.0 2.88 14.86 2.53 9.62 3.76 2.86 3.5 2.95 4.16 5.69 3.98 6.85 2.94 4.27 5.07 3.4 3.22 3.52 2.4 5.02 2.91 3.67 3.81 3.33 3.12 5.31 3.89 5.03 3.17 2.96 10.2 5.98 2.97 3.68
90000 38.7 3.41 2.86 7.99 47.81 7.09 2.42 430.23 2.65 20.77 3.96 3.01 115.42 2.0 193.47 7.18 3.71 4.85 2.7 17.15 17.82 6.53 20.07 3.62 8.37 20.29 4.79 6.13 8.04 4.28 9.51 2.46 5.69 7.13 4.94 4.53 13.04 6.62 18.99 6.4 3.17 97.1 20.15 12.16 7.46 6.82 5.46 6.74 7.06 10.62 3.94 24.14 5.26 9.44 3.54 6.8 2.71 6.69 6.95 12.08 33.19 12.26 4.01 9.4 8.6 4.8 2.0 2.31 2.93 12.03 4.04 2.32 12.84 1.86 6.71 2.98 2.9 15.07 2.53 9.81 3.85 2.88 3.48 2.95 4.26 5.8 3.94 7.0 2.91 4.29 5.05 3.39 3.22 3.52 2.48 5.05 2.92 3.7 4.05 3.36 3.16 5.31 3.85 5.03 3.2 2.95 10.16 6.03 2.95 3.68
100000 39.78 3.38 2.85 7.95 47.32 6.92 2.41 440.12 2.68 20.49 3.89 3.0 120.32 2.0 220.11 7.04 3.66 4.82 2.69 17.08 17.51 6.38 20.85 3.56 8.29 20.25 4.7 6.08 8.08 4.27 9.32 2.46 5.63 7.05 4.9 4.55 12.61 6.59 18.61 6.23 3.15 101.11 19.69 12.59 7.31 6.79 5.4 6.72 7.03 10.26 3.96 24.89 5.32 9.27 3.51 6.66 2.68 6.73 6.89 12.1 33.03 12.03 3.53 9.41 8.51 4.67 1.98 2.3 2.93 11.65 3.98 2.31 12.4 1.86 6.54 2.92 2.84 15.5 2.48 10.02 3.74 2.81 3.4 2.89 4.12 5.62 3.87 7.06 2.84 4.19 5.04 3.31 3.17 3.42 2.39 4.93 2.84 3.56 3.91 3.29 3.04 5.2 3.81 4.94 3.13 2.9 9.79 5.79 2.95 3.63
%/checkpoint/nllb/users/shru/200paper/dense_v4.2/dense.mfp16.mu100000.uf2.lss.tmp1.warmup8000.lr0.004.drop0.maxtok8192.seed2.max_pos512.shem.NBF.adam16bit.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64/


==> results/ablation/moe64_drop0.1.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 46.66 3.76 3.07 10.09 55.91 9.91 2.57 364.56 2.94 25.06 4.33 3.39 111.97 2.08 140.11 8.43 4.12 6.13 2.91 21.85 17.29 7.96 17.7 4.29 9.01 25.28 5.96 7.49 9.24 5.15 11.76 2.67 7.43 8.61 5.99 5.24 18.93 7.71 22.25 7.69 3.42 89.38 27.15 14.96 8.88 9.05 7.09 10.21 10.07 11.81 4.4 20.21 5.24 9.96 4.04 8.01 3.22 8.34 8.81 27.28 71.51 13.11 3.98 11.23 10.75 6.6 2.22 2.57 3.59 14.17 5.52 2.53 13.23 2.15 7.9 3.3 3.21 14.7 2.67 10.49 4.46 3.2 4.12 3.17 4.01 5.87 4.84 6.41 3.48 4.9 6.15 4.24 3.97 3.89 2.57 5.81 3.19 4.86 4.44 4.15 3.61 7.17 4.52 6.01 3.89 3.22 11.8 7.74 3.46 4.19
20000 35.42 3.36 2.8 7.62 45.35 6.51 2.38 360.09 2.56 20.44 3.92 2.95 101.41 1.99 136.33 6.99 3.74 4.57 2.69 15.08 14.69 6.27 16.49 3.46 7.91 19.23 4.58 5.91 8.29 4.08 9.09 2.43 5.49 6.7 4.86 4.43 13.04 6.4 18.26 6.23 3.12 76.05 21.16 12.71 7.52 6.54 5.19 6.62 6.57 10.55 3.94 18.53 4.74 8.57 3.49 6.42 2.78 6.43 6.71 15.32 39.25 10.11 3.34 9.1 8.51 4.58 2.03 2.34 3.08 12.25 4.27 2.35 11.84 1.93 6.86 2.94 2.91 14.41 2.5 8.34 3.89 2.85 3.58 2.95 3.82 5.27 4.19 6.34 3.0 4.36 5.23 3.48 3.3 3.4 2.22 5.23 2.92 3.76 3.83 3.44 3.16 5.48 3.98 5.19 3.23 2.96 9.38 6.13 3.04 3.75
30000 33.82 3.29 2.79 7.0 46.93 5.85 2.37 382.05 2.45 18.68 3.77 2.86 114.91 1.98 186.66 6.78 3.6 4.29 2.65 16.53 15.08 5.93 20.03 3.33 7.89 18.84 4.45 5.63 8.08 3.95 8.67 2.41 5.28 6.35 4.68 4.31 11.93 6.29 17.21 5.94 3.1 84.28 18.16 12.22 7.1 6.17 5.03 6.2 6.1 10.99 4.06 22.7 5.08 8.62 3.4 6.26 2.67 6.12 6.42 12.44 32.4 9.97 3.27 8.64 7.99 4.53 1.99 2.29 2.89 11.71 3.88 2.31 11.37 1.86 6.67 2.9 2.85 15.27 2.49 8.41 3.72 2.77 3.42 2.91 3.9 5.43 3.95 7.06 2.91 4.23 4.77 3.28 3.14 3.22 2.2 5.02 2.89 3.52 3.75 3.24 3.05 5.04 3.78 4.93 3.07 2.92 8.83 5.67 2.98 3.65
40000 33.27 3.26 2.79 6.88 48.63 5.62 2.43 393.75 2.41 18.31 3.75 2.88 126.33 1.99 224.36 6.54 3.6 4.13 2.68 16.14 15.22 5.61 21.7 3.26 8.26 18.01 4.22 5.38 7.85 3.99 8.25 2.41 4.99 6.14 4.49 4.13 10.78 6.21 17.01 5.76 3.08 91.1 17.15 11.7 6.79 5.97 5.07 6.06 5.93 9.84 4.2 25.12 5.22 8.93 3.44 6.29 2.63 6.03 6.44 11.32 29.89 10.34 3.21 8.48 7.86 4.95 1.96 2.27 2.82 12.94 3.76 2.3 12.75 1.83 6.81 2.93 2.91 17.57 2.54 9.14 3.76 2.85 3.51 2.95 4.65 5.92 4.13 7.48 2.95 4.36 5.02 3.29 3.16 3.31 2.24 5.52 2.93 3.53 3.73 3.26 3.04 5.14 3.87 5.08 3.11 2.96 10.5 5.58 2.92 3.69
50000 34.22 3.22 2.74 6.71 52.65 5.26 2.36 452.84 2.34 17.64 3.72 2.78 165.53 1.97 308.82 6.44 3.54 4.0 2.64 17.4 17.0 5.46 26.95 3.19 8.39 18.25 4.15 5.25 7.95 3.9 8.1 2.36 4.86 5.98 4.41 4.09 10.55 6.14 16.44 5.6 3.04 120.73 17.32 13.25 6.85 5.88 4.98 6.18 6.05 10.57 4.39 32.68 6.03 9.33 3.5 6.23 2.56 5.93 6.28 10.55 26.71 10.84 3.2 8.49 7.75 4.62 1.94 2.23 2.79 12.93 3.69 2.26 13.5 1.79 6.77 2.82 2.82 21.77 2.47 10.62 3.67 2.74 3.36 2.9 4.86 6.57 3.99 9.06 2.87 4.32 5.15 3.18 3.09 3.26 2.16 5.74 2.83 3.33 3.55 3.14 3.01 4.93 3.78 5.16 3.0 2.88 11.23 5.3 2.89 3.56
60000 34.58 3.19 2.69 6.58 55.85 5.13 2.33 453.64 2.34 17.25 3.62 2.73 175.89 1.96 336.34 6.43 3.48 3.87 2.6 18.34 18.14 5.45 29.39 3.14 8.57 18.82 4.09 5.17 8.03 3.91 8.04 2.33 4.74 5.82 4.31 4.04 10.23 6.09 16.93 5.49 3.02 128.94 15.77 12.29 6.59 5.8 4.91 6.21 6.12 10.53 4.57 36.07 6.47 9.62 3.57 6.18 2.57 5.84 6.39 10.07 25.83 11.07 3.23 8.51 7.73 4.72 1.93 2.2 2.76 12.85 3.56 2.25 13.52 1.79 6.66 2.84 2.8 20.82 2.46 10.59 3.64 2.72 3.32 2.86 4.58 6.21 3.99 9.02 2.8 4.4 4.86 3.13 3.03 3.27 2.2 5.69 2.83 3.23 3.55 3.1 2.91 4.91 3.8 5.12 2.98 2.88 9.68 5.27 2.9 3.52
70000 36.66 3.13 2.7 6.59 60.45 5.08 2.36 490.51 2.27 17.33 3.61 2.73 229.2 1.97 428.35 6.36 3.48 3.83 2.6 19.75 19.9 5.33 34.56 3.11 8.97 19.24 4.0 5.13 7.91 3.96 7.96 2.32 4.73 5.76 4.3 4.0 10.1 6.03 16.72 5.39 3.01 163.44 16.06 14.02 6.52 6.05 5.25 6.7 6.53 10.46 4.69 43.34 7.34 10.7 3.86 6.22 2.58 6.18 6.72 9.97 24.9 11.98 3.35 8.56 7.84 4.96 1.94 2.21 2.73 13.83 3.55 2.26 14.51 1.79 7.07 2.83 2.8 25.83 2.47 12.61 3.63 2.7 3.33 2.87 5.32 7.53 4.14 10.4 2.84 4.59 5.31 3.16 3.05 3.44 2.29 6.16 2.83 3.35 3.58 3.12 2.96 5.06 3.99 5.35 2.99 2.86 13.7 5.26 3.08 3.52
80000 37.78 3.18 2.75 6.61 62.68 5.07 2.4 523.52 2.35 17.67 3.62 2.75 235.31 1.98 441.06 6.43 3.51 3.82 2.62 20.96 20.55 5.32 33.86 3.12 9.2 20.1 4.0 5.15 8.0 4.09 7.91 2.34 4.71 5.73 4.29 4.09 10.15 6.03 17.34 5.44 3.07 171.12 15.92 15.58 6.65 6.03 5.51 6.86 6.71 11.01 4.73 43.14 7.39 10.97 3.89 6.24 2.59 6.39 6.95 9.82 24.55 12.34 3.4 8.63 8.0 4.94 1.94 2.21 2.73 13.72 3.55 2.27 14.38 1.77 7.13 2.87 2.84 24.87 2.49 12.67 3.66 2.73 3.34 2.89 5.19 7.31 4.15 10.16 2.94 4.53 5.0 3.17 3.03 3.41 2.3 6.06 2.84 3.33 3.57 3.09 2.92 5.01 3.92 5.36 3.01 2.87 12.42 5.25 3.12 3.62
90000 40.82 3.21 2.71 6.71 70.82 5.06 2.36 585.7 2.25 17.91 3.65 2.76 270.63 1.98 503.78 6.41 3.52 3.84 2.64 22.16 22.84 5.31 41.92 3.12 9.61 21.18 3.97 5.09 8.04 4.18 7.98 2.35 4.72 5.74 4.25 4.02 9.96 6.2 17.06 5.44 3.03 199.1 15.6 15.87 6.66 6.43 5.64 7.52 7.18 10.66 5.03 53.59 8.41 12.3 4.4 6.38 2.62 6.56 7.57 9.54 24.44 13.55 3.61 8.67 8.25 5.33 1.92 2.2 2.72 13.92 3.51 2.26 16.34 1.78 7.25 2.81 2.82 27.54 2.46 14.29 3.62 2.67 3.32 2.87 5.36 8.1 4.04 11.83 2.82 4.86 5.22 3.08 3.0 3.39 2.23 6.41 2.84 3.26 3.44 3.05 2.88 5.14 4.03 5.57 2.98 2.84 15.59 5.16 3.21 3.48
100000 39.53 3.12 2.69 6.63 71.31 5.06 2.32 655.14 2.25 17.44 3.64 2.74 290.94 1.96 536.26 6.38 3.46 3.78 2.61 22.36 23.49 5.28 41.07 3.1 9.73 21.98 3.97 5.1 8.07 4.17 7.85 2.33 4.76 5.7 4.22 3.99 9.87 6.07 17.36 5.4 3.0 212.05 15.47 14.59 6.77 6.47 5.74 7.6 7.37 10.6 5.09 52.42 8.21 12.27 4.3 6.3 2.63 6.58 7.36 9.45 23.6 13.4 3.64 8.83 8.24 4.9 1.93 2.19 2.71 14.0 3.44 2.24 13.93 1.77 7.43 2.78 2.77 28.13 2.42 14.38 3.62 2.65 3.32 2.83 5.79 7.94 4.19 11.79 2.83 4.84 5.45 3.09 3.03 3.33 2.26 6.48 2.77 3.24 3.37 3.05 2.88 4.98 4.05 5.73 2.96 2.85 15.26 5.14 3.25 3.47
%/checkpoint/nllb/users/elbayadm/flores200.ablation.v4.2/sweep.expert_count.overall_dropout_0505/moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.1.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/moe64_drop0.2.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 48.53 3.7 3.06 9.97 53.42 9.91 2.53 377.69 2.83 25.4 4.36 3.43 108.63 2.06 137.44 8.63 4.07 6.23 2.9 20.81 17.7 7.87 16.95 4.23 9.16 26.34 6.02 7.49 9.09 5.0 11.62 2.68 7.56 8.55 5.96 5.24 19.48 7.74 22.57 7.73 3.48 92.76 28.72 16.24 8.75 9.05 7.22 10.31 10.42 12.01 4.21 18.97 5.08 10.02 4.03 7.84 3.17 8.29 8.99 29.63 82.31 13.12 4.02 11.15 10.89 6.2 2.21 2.59 3.59 13.46 5.6 2.52 13.49 2.14 8.25 3.31 3.18 14.26 2.65 10.62 4.48 3.21 4.19 3.17 3.87 5.8 4.94 6.29 3.44 4.96 6.11 4.24 3.96 3.89 2.56 5.86 3.2 4.92 4.58 4.19 3.65 7.25 4.57 6.04 3.91 3.24 11.26 8.06 3.49 4.24
20000 34.56 3.44 2.85 7.73 45.38 6.66 2.4 337.79 2.56 20.51 3.94 2.98 98.96 1.97 124.04 7.08 3.67 4.61 2.7 14.57 14.47 6.1 15.91 3.5 7.92 19.17 4.64 5.96 8.19 3.98 9.21 2.44 5.56 6.76 4.88 4.41 13.22 6.43 18.38 6.25 3.15 73.2 21.24 12.81 7.62 6.6 5.43 6.67 6.65 10.91 3.93 17.73 4.67 8.56 3.54 6.45 2.78 6.57 6.82 15.98 41.0 9.88 3.36 9.21 8.52 5.07 2.04 2.36 3.12 11.32 4.31 2.34 12.36 1.91 7.0 3.09 2.99 14.12 2.55 8.63 4.09 2.96 3.72 3.04 3.65 5.29 4.33 6.21 3.06 4.46 5.17 3.69 3.49 3.52 2.28 5.32 3.02 3.98 3.98 3.59 3.24 5.81 4.05 5.3 3.4 3.08 9.88 6.45 3.11 3.97
30000 31.45 3.25 2.78 7.0 44.0 5.87 2.36 359.37 2.45 17.86 3.76 2.87 100.47 1.97 158.75 6.76 3.59 4.25 2.66 15.17 14.88 5.83 17.53 3.29 7.82 18.42 4.44 5.53 7.94 3.85 8.58 2.4 5.13 6.31 4.62 4.23 11.96 6.19 17.0 5.91 3.08 80.24 18.18 11.81 6.99 5.99 4.96 6.1 5.98 10.4 3.88 19.75 4.73 8.5 3.41 6.23 2.67 6.18 6.45 13.02 34.13 9.67 3.22 8.72 8.05 4.67 2.0 2.3 2.91 10.9 3.93 2.3 12.47 1.87 6.71 2.98 2.88 15.74 2.5 8.12 3.85 2.83 3.51 2.94 3.87 5.45 4.03 6.62 2.93 4.28 4.94 3.4 3.25 3.31 2.27 5.12 2.93 3.58 3.74 3.31 3.1 5.16 3.8 5.05 3.17 2.98 9.93 5.81 2.98 3.78
40000 31.29 3.2 2.75 6.83 45.87 5.58 2.36 356.13 2.37 18.2 3.7 2.87 110.99 1.96 172.74 6.7 3.56 4.11 2.65 14.63 14.79 5.49 19.34 3.23 8.1 17.76 4.22 5.38 8.01 3.82 8.22 2.38 4.89 6.11 4.45 4.14 11.15 6.08 16.98 5.73 3.08 79.2 17.88 12.0 6.76 5.72 4.76 5.83 5.74 9.89 3.95 21.55 4.94 8.58 3.38 6.2 2.64 5.88 6.24 11.89 31.51 9.42 3.18 8.54 7.83 4.74 1.97 2.27 2.86 10.97 3.8 2.28 12.46 1.82 6.61 2.88 2.86 16.12 2.51 8.28 3.74 2.78 3.45 2.92 3.88 5.42 3.97 6.91 2.87 4.27 5.06 3.32 3.17 3.24 2.22 5.19 2.88 3.46 3.67 3.28 3.02 5.07 3.8 4.96 3.06 2.92 9.63 5.65 2.89 3.59
50000 30.81 3.2 2.74 6.69 47.32 5.34 2.34 374.09 2.33 17.39 3.67 2.76 128.37 1.96 214.67 6.55 3.54 3.96 2.63 14.75 15.7 5.44 21.66 3.18 7.72 17.37 4.1 5.22 7.93 3.75 8.01 2.36 4.67 6.03 4.4 4.08 10.6 5.99 16.42 5.61 3.07 90.53 17.29 11.98 6.81 5.5 4.6 5.76 5.64 10.13 4.03 24.34 5.35 8.43 3.38 6.04 2.59 5.74 6.01 10.99 28.95 9.41 3.13 8.28 7.65 4.41 1.94 2.23 2.8 10.73 3.66 2.24 13.12 1.8 6.61 2.88 2.82 18.62 2.47 8.53 3.72 2.74 3.4 2.91 4.17 6.03 3.99 7.92 2.85 4.25 5.15 3.24 3.09 3.24 2.22 5.42 2.86 3.38 3.58 3.16 3.0 5.01 3.78 4.99 3.03 2.92 10.01 5.38 2.83 3.64
60000 30.58 3.13 2.7 6.65 50.02 5.1 2.33 400.47 2.32 16.92 3.6 2.74 125.0 1.95 224.23 6.39 3.46 3.88 2.62 14.3 15.43 5.32 22.17 3.12 7.87 17.43 4.04 5.14 8.01 3.72 7.92 2.33 4.65 5.88 4.29 4.04 10.43 5.95 16.2 5.46 3.03 90.82 16.19 11.42 6.63 5.52 4.59 5.71 5.51 9.4 4.15 25.04 5.52 8.62 3.38 5.94 2.56 5.6 5.97 10.66 27.89 9.63 3.1 8.28 7.47 4.4 1.93 2.22 2.75 10.68 3.59 2.24 13.02 1.8 6.45 2.89 2.82 18.03 2.48 8.87 3.71 2.74 3.34 2.88 4.12 6.2 3.96 8.12 2.82 4.2 4.92 3.21 3.06 3.23 2.21 5.47 2.85 3.3 3.54 3.14 2.94 4.84 3.69 4.93 3.01 2.9 9.55 5.26 2.86 3.55
70000 32.17 3.12 2.71 6.57 54.22 5.08 2.34 446.94 2.28 16.9 3.6 2.72 162.36 1.96 290.99 6.39 3.48 3.87 2.61 15.24 16.99 5.31 26.68 3.13 8.31 17.9 3.97 5.09 8.01 3.82 7.89 2.34 4.56 5.77 4.28 3.98 10.18 5.93 16.34 5.43 3.01 107.6 16.51 12.79 6.52 5.52 4.71 5.91 5.75 10.07 4.46 30.42 6.17 9.35 3.51 5.97 2.6 5.8 6.24 10.21 25.94 9.91 3.22 8.37 7.59 4.55 1.93 2.2 2.73 11.68 3.5 2.24 14.21 1.78 6.84 2.83 2.8 20.43 2.46 10.02 3.66 2.71 3.38 2.87 4.5 6.59 4.05 8.42 2.81 4.26 5.23 3.17 3.03 3.26 2.24 5.58 2.84 3.32 3.52 3.11 2.92 4.88 3.78 5.13 2.99 2.88 10.5 5.26 2.91 3.48
80000 34.49 3.15 2.71 6.49 54.02 4.94 2.35 419.94 2.28 17.0 3.59 2.73 154.44 1.97 326.31 6.44 3.48 3.84 2.62 15.98 17.1 5.26 26.46 3.13 8.01 18.31 3.94 5.08 8.14 3.82 7.85 2.34 4.52 5.81 4.23 4.01 10.2 5.98 16.48 5.38 3.05 109.72 15.91 13.05 6.54 5.46 4.72 5.89 5.8 9.82 4.24 30.83 6.23 9.26 3.51 6.08 2.54 5.68 6.16 10.03 25.1 10.2 3.17 8.4 7.6 4.7 1.93 2.22 2.74 11.32 3.49 2.25 14.89 1.78 6.95 2.88 2.82 21.0 2.47 10.29 3.62 2.74 3.33 2.88 4.54 6.68 4.01 9.0 2.85 4.33 5.21 3.19 3.06 3.26 2.26 5.73 2.84 3.29 3.53 3.1 2.96 4.93 3.81 5.2 2.99 2.88 10.42 5.24 2.93 3.53
90000 32.23 3.18 2.71 6.28 55.54 4.99 2.34 447.13 2.26 16.9 3.59 2.71 171.51 1.95 347.34 6.38 3.48 3.79 2.6 16.02 18.22 5.15 29.54 3.09 8.43 18.26 3.94 5.03 7.81 3.76 7.73 2.33 4.5 5.61 4.2 3.92 9.88 5.95 16.29 5.33 3.0 118.59 15.99 13.5 6.53 5.6 4.89 6.14 5.93 9.71 4.47 35.2 6.56 9.92 3.69 6.09 2.56 5.85 6.51 9.88 24.65 10.69 3.27 8.44 7.61 4.83 1.92 2.21 2.7 12.76 3.45 2.24 13.64 1.77 6.93 2.37 2.82 20.61 2.46 10.74 3.58 2.71 3.31 2.88 4.35 6.74 3.97 9.06 2.8 4.41 5.26 3.14 3.02 3.19 2.27 5.7 2.83 3.25 3.44 3.09 2.92 4.92 3.81 5.21 2.98 2.88 11.16 5.21 3.0 3.49
100000 33.1 3.12 2.69 6.42 57.03 4.87 2.32 463.93 2.22 16.54 3.57 2.69 170.34 1.94 357.11 6.24 3.42 3.74 2.58 16.27 18.5 5.13 29.87 3.03 8.44 18.73 3.9 4.97 7.9 3.74 7.68 2.29 4.54 5.66 4.19 3.9 9.78 5.83 15.91 5.3 2.95 126.38 15.33 14.42 6.63 5.71 4.8 6.13 5.94 9.54 4.4 34.78 6.62 9.71 3.65 5.92 2.55 5.85 6.37 9.64 24.49 10.59 3.28 8.41 7.6 4.79 1.91 2.18 2.68 11.98 3.43 2.23 15.48 1.78 6.97 2.82 2.79 20.7 2.43 11.49 3.59 2.69 3.28 2.85 4.48 6.98 4.01 9.72 2.81 4.46 4.97 3.13 3.01 3.31 2.23 5.96 2.79 3.24 3.43 3.07 2.92 4.81 3.82 5.28 2.96 2.86 10.66 5.11 2.99 3.54
%/checkpoint/nllb/users/elbayadm/flores200.ablation.v4.2/sweep.expert_count.overall_dropout_0505/moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.2.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/moe64_drop0.2_tok0.1.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 47.65 3.78 3.09 10.02 53.12 10.33 2.5 380.49 2.93 25.41 4.32 3.44 111.43 2.07 142.81 8.63 4.06 6.2 2.91 20.99 17.38 8.1 16.67 4.29 9.09 26.0 5.98 7.55 9.11 4.93 11.8 2.66 7.78 8.54 6.08 5.23 19.08 7.73 23.18 7.78 3.42 90.64 27.7 15.72 8.63 9.12 6.87 10.32 10.83 12.1 4.31 19.4 5.13 10.05 4.05 7.92 3.16 8.29 8.79 29.0 83.81 12.84 4.04 11.64 10.92 5.98 2.23 2.58 3.49 12.77 5.38 2.52 13.19 2.15 8.07 3.33 3.21 14.18 2.69 11.03 4.54 3.25 4.15 3.19 3.74 5.6 4.85 6.32 3.4 4.93 6.08 4.21 3.98 3.91 2.53 5.72 3.22 4.83 4.45 4.19 3.67 7.26 4.52 6.05 3.92 3.27 11.55 8.11 3.49 4.4
20000 35.36 3.28 2.77 7.78 43.28 6.54 2.34 321.31 2.55 20.27 3.88 2.95 92.32 1.98 117.18 7.18 3.7 4.66 2.68 14.54 14.48 6.35 15.82 3.51 7.79 19.23 4.7 5.96 8.27 4.0 9.26 2.44 5.61 6.73 4.82 4.41 13.26 6.4 18.64 6.24 3.13 70.28 21.56 12.07 7.54 6.4 5.11 6.74 6.79 10.48 3.88 17.96 4.6 8.49 3.57 6.46 2.77 6.47 6.78 16.34 41.24 9.76 3.31 9.34 8.6 4.71 2.04 2.35 3.07 10.87 4.17 2.34 11.0 1.92 6.96 2.98 2.92 12.51 2.5 8.37 3.91 2.88 3.59 2.97 3.27 4.8 4.15 5.81 2.97 4.36 5.07 3.55 3.35 3.35 2.18 5.06 2.96 3.76 3.78 3.47 3.16 5.63 3.95 5.19 3.26 2.98 9.4 6.17 3.08 3.8
30000 30.94 3.27 2.76 6.99 40.73 5.83 2.35 328.43 2.46 18.41 3.72 2.85 97.67 1.97 124.8 6.69 3.52 4.24 2.64 13.82 13.82 5.92 16.78 3.34 7.73 17.92 4.45 5.52 7.8 3.8 8.44 2.39 5.11 6.31 4.56 4.21 11.79 6.22 16.94 5.85 3.05 69.17 18.8 11.14 6.99 5.88 4.84 5.99 5.98 9.94 3.76 18.94 4.58 8.25 3.39 6.23 2.66 6.02 6.32 12.95 33.96 9.09 3.19 8.73 8.01 4.49 1.99 2.3 2.9 10.65 3.87 2.3 11.3 1.87 6.59 2.93 2.86 13.73 2.5 7.91 3.78 2.81 3.45 2.94 3.32 4.85 3.93 6.16 2.87 4.23 4.79 3.39 3.22 3.23 2.19 4.87 2.92 3.55 3.68 3.3 3.07 5.08 3.73 4.91 3.11 2.95 9.14 5.72 2.94 3.66
40000 30.26 3.22 2.78 6.71 41.21 5.5 2.36 313.79 2.4 17.77 3.69 2.85 98.82 1.96 128.76 6.51 3.53 4.11 2.64 13.0 13.56 5.64 17.16 3.25 7.54 17.38 4.18 5.38 7.46 3.72 8.14 2.37 4.76 6.09 4.38 4.09 10.89 6.1 16.62 5.68 3.06 68.86 18.18 10.34 6.65 5.49 4.76 5.64 5.6 10.07 3.72 19.74 4.6 8.21 3.33 6.07 2.58 5.83 6.22 11.84 30.2 8.88 3.12 8.38 7.67 4.26 1.95 2.26 2.84 10.65 3.69 2.26 11.19 1.81 6.45 2.88 2.84 14.55 2.47 7.78 3.71 2.79 3.38 2.89 3.46 5.08 3.82 6.32 2.81 4.13 4.74 3.29 3.13 3.18 2.16 4.9 2.86 3.42 3.6 3.23 3.01 4.98 3.68 4.81 3.02 2.91 9.16 5.48 2.85 3.46
50000 29.01 3.2 2.74 6.47 41.65 5.17 2.35 338.86 2.35 17.35 3.65 2.78 107.12 1.96 153.75 6.45 3.47 3.96 2.63 13.39 13.72 5.46 19.22 3.17 7.55 16.78 4.11 5.2 7.68 3.62 7.85 2.35 4.65 5.8 4.26 4.02 10.44 5.93 16.36 5.49 3.04 71.43 17.69 11.43 6.67 5.36 4.59 5.46 5.42 10.26 3.87 22.18 4.77 8.11 3.3 5.96 2.55 5.68 6.03 11.05 27.24 8.81 3.09 8.32 7.58 4.05 1.95 2.24 2.77 10.06 3.62 2.25 11.33 1.79 6.43 2.88 2.84 15.79 2.49 7.7 3.75 2.78 3.38 2.93 3.8 5.4 3.86 6.76 2.84 4.1 4.97 3.3 3.11 3.15 2.13 5.01 2.87 3.4 3.53 3.18 3.03 4.85 3.65 4.78 3.05 2.93 9.0 5.4 2.81 3.53
60000 28.51 3.16 2.72 6.46 42.4 5.04 2.33 332.94 2.25 16.62 3.62 2.73 104.42 1.94 163.2 6.39 3.48 3.87 2.58 12.86 13.97 5.36 19.67 3.14 7.74 16.55 4.07 5.17 7.6 3.6 7.82 2.32 4.58 5.8 4.24 4.02 10.32 5.89 16.17 5.42 3.0 70.2 16.56 10.54 6.43 5.24 4.45 5.38 5.29 9.78 3.83 22.76 4.87 8.35 3.27 5.92 2.53 5.65 6.09 10.66 25.99 8.85 3.05 8.14 7.36 4.08 1.94 2.21 2.73 10.32 3.53 2.24 11.54 1.79 6.34 2.83 2.77 15.71 2.44 7.94 3.59 2.7 3.29 2.84 3.54 5.28 3.77 6.76 2.75 4.04 4.78 3.18 2.99 3.07 2.16 5.02 2.8 3.25 3.42 3.09 2.9 4.68 3.61 4.75 2.96 2.85 8.46 5.18 2.8 3.52
70000 28.59 3.08 2.68 6.33 43.56 4.86 2.31 345.92 2.24 16.7 3.58 2.74 120.07 1.95 185.48 6.31 3.47 3.83 2.61 13.11 14.43 5.35 20.4 3.14 7.78 16.83 3.97 5.08 7.47 3.61 7.77 2.33 4.52 5.75 4.22 3.95 10.05 5.84 16.17 5.37 3.01 81.49 16.09 10.98 6.44 5.29 4.55 5.38 5.29 9.69 3.91 23.89 5.26 8.37 3.3 5.75 2.51 5.7 6.14 10.35 25.45 9.07 3.05 8.04 7.32 4.08 1.92 2.19 2.71 10.29 3.48 2.22 11.95 1.75 6.3 2.82 2.79 17.5 2.44 8.59 3.55 2.72 3.28 2.85 3.72 5.32 3.8 7.1 2.76 4.04 4.73 3.2 3.03 3.07 2.12 5.07 2.82 3.29 3.42 3.09 2.94 4.71 3.6 4.71 2.97 2.86 9.39 5.12 2.79 3.38
80000 29.48 3.12 2.72 6.29 45.54 4.89 2.35 364.16 2.3 16.81 3.58 2.73 118.91 1.96 195.48 6.29 3.46 3.8 2.6 13.52 14.95 5.29 20.84 3.1 7.68 16.47 3.98 5.07 7.67 3.64 7.64 2.32 4.47 5.66 4.15 3.98 9.84 5.81 15.97 5.37 3.02 81.4 15.23 11.46 6.43 5.23 4.54 5.32 5.37 9.65 4.0 24.3 5.48 8.42 3.36 5.9 2.55 5.63 6.08 10.03 24.86 9.06 3.09 8.13 7.37 4.26 1.93 2.21 2.7 10.37 3.46 2.25 13.16 1.78 6.4 2.85 2.81 17.19 2.46 8.79 3.62 2.71 3.32 2.88 3.92 5.81 3.85 7.62 2.81 4.12 4.68 3.19 3.03 3.15 2.25 5.24 2.85 3.27 3.44 3.07 2.96 4.7 3.66 4.71 2.95 2.9 9.33 5.14 2.87 3.49
90000 30.26 3.12 2.68 6.22 46.84 4.81 2.29 375.09 2.21 16.48 3.55 2.68 126.07 1.94 227.1 6.21 3.4 3.75 2.57 13.85 14.98 5.19 23.2 3.04 7.73 16.46 3.92 4.99 7.49 3.58 7.54 2.29 4.38 5.62 4.14 3.92 9.73 5.77 15.86 5.3 2.96 87.98 15.55 10.73 6.31 5.22 4.57 5.45 5.4 9.29 3.99 27.34 5.62 8.56 3.39 5.83 2.52 5.66 5.95 9.83 24.38 9.22 3.09 8.02 7.4 4.22 1.92 2.17 2.65 10.6 3.38 2.22 12.32 1.76 6.47 2.76 2.76 17.48 2.42 8.94 3.55 2.66 3.24 2.82 3.75 5.56 3.8 7.64 2.72 4.11 4.85 3.09 2.92 3.13 2.19 5.28 2.78 3.17 3.35 3.0 2.87 4.61 3.65 4.9 2.88 2.82 9.17 5.06 2.85 3.43
100000 29.1 3.08 2.7 6.14 46.72 4.79 2.32 372.3 2.26 16.26 3.56 2.69 127.2 1.94 232.84 6.17 3.38 3.75 2.59 13.54 15.14 5.18 23.37 3.04 7.74 16.47 3.92 4.97 7.62 3.6 7.56 2.3 4.38 5.57 4.11 3.91 9.59 5.76 15.46 5.25 2.97 89.45 15.38 11.25 6.35 5.26 4.59 5.39 5.4 9.36 4.0 27.87 5.87 8.66 3.38 5.81 2.5 5.66 6.07 9.65 23.82 9.34 3.08 8.11 7.26 4.21 1.92 2.17 2.68 10.78 3.37 2.21 12.92 1.76 6.5 2.79 2.77 19.41 2.43 9.23 3.54 2.66 3.26 2.84 4.11 5.94 3.81 8.25 2.74 4.18 4.93 3.11 2.95 3.14 2.19 5.33 2.78 3.18 3.36 3.04 2.9 4.59 3.69 4.93 2.89 2.85 9.63 5.07 2.81 3.45
%/checkpoint/nllb/users/annaysun/checkpoint/flores200.ablation.v4.2/sweep.moe_drop/moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.2.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.moe_tok_drp0.1.fully_sharded.entsrc.det.transformer.ELS24.DLS24.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/moe64_drop0.2_tok0.2.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 49.21 3.75 3.08 10.47 52.94 10.63 2.52 359.65 2.97 25.75 4.39 3.49 117.6 2.07 142.16 8.72 4.06 6.43 2.93 21.69 17.21 8.11 16.76 4.42 9.2 26.86 5.91 7.66 9.26 5.03 11.84 2.7 7.87 8.72 6.12 5.26 20.3 7.87 23.3 7.84 3.46 89.8 28.07 16.04 9.34 9.45 6.99 10.76 11.05 11.96 4.35 19.32 5.09 10.33 4.04 8.14 3.18 8.53 8.93 30.1 86.0 13.05 3.99 11.71 10.91 6.42 2.22 2.59 3.56 13.62 5.56 2.53 13.51 2.16 8.25 3.39 3.28 14.14 2.71 10.98 4.63 3.31 4.27 3.23 3.75 5.8 5.03 6.35 3.51 4.94 6.12 4.34 4.14 4.0 2.53 5.91 3.27 4.99 4.6 4.29 3.76 7.47 4.56 6.09 4.01 3.31 11.09 8.49 3.53 4.35
20000 35.34 3.36 2.86 7.84 42.02 6.85 2.43 304.37 2.6 20.39 3.99 3.04 89.53 2.03 108.87 7.21 3.72 4.83 2.78 14.4 13.72 6.39 15.34 3.62 8.04 20.0 4.7 6.09 8.15 4.09 9.22 2.51 5.77 6.89 4.89 4.51 13.8 6.39 18.49 6.36 3.21 66.92 21.65 12.19 7.57 6.64 5.33 6.95 6.97 10.19 3.88 17.29 4.6 8.75 3.57 6.56 2.8 6.62 6.95 16.74 43.17 9.86 3.34 9.3 8.55 4.91 2.06 2.38 3.09 11.54 4.3 2.37 11.33 1.93 7.03 3.15 3.06 12.77 2.61 8.63 4.12 3.07 3.75 3.11 3.34 4.89 4.33 5.79 3.11 4.41 5.1 3.75 3.59 3.44 2.25 5.14 3.11 4.01 4.02 3.67 3.35 5.71 4.0 5.26 3.49 3.13 9.34 6.6 3.09 4.04
30000 31.38 3.28 2.79 7.09 39.97 5.93 2.37 309.64 2.47 18.43 3.81 2.89 91.05 1.99 111.16 6.87 3.57 4.39 2.69 14.3 13.47 5.96 16.3 3.4 7.78 18.19 4.47 5.62 7.81 3.81 8.48 2.42 5.3 6.4 4.67 4.33 12.29 6.16 16.96 5.93 3.11 64.51 19.03 11.7 7.08 6.08 5.05 6.09 6.05 10.28 3.72 18.39 4.49 8.3 3.4 6.2 2.67 6.11 6.55 13.31 34.88 9.18 3.21 8.73 7.99 4.66 2.0 2.3 2.91 11.87 3.92 2.31 11.16 1.86 6.67 3.03 2.93 13.81 2.55 7.87 3.95 2.89 3.54 3.0 3.34 4.9 4.02 5.86 2.94 4.26 4.76 3.49 3.32 3.3 2.18 4.88 2.98 3.69 3.82 3.42 3.17 5.23 3.77 4.99 3.28 3.0 9.25 5.95 2.95 3.79
40000 29.58 3.21 2.77 6.69 38.36 5.58 2.38 308.1 2.44 17.97 3.72 2.88 92.34 1.98 116.6 6.63 3.53 4.17 2.68 12.53 12.8 5.6 16.95 3.28 7.66 17.37 4.19 5.38 7.7 3.68 8.08 2.39 4.89 6.08 4.39 4.12 11.15 6.02 16.71 5.7 3.08 66.27 18.12 11.1 6.8 5.67 4.81 5.81 5.71 9.94 3.73 18.9 4.54 8.19 3.35 6.08 2.62 5.85 6.28 12.18 32.32 8.8 3.13 8.39 7.71 4.47 1.97 2.27 2.85 11.01 3.73 2.28 11.26 1.83 6.46 2.94 2.88 13.79 2.52 7.59 3.76 2.83 3.44 2.94 3.53 4.81 3.88 5.91 2.84 4.16 4.78 3.37 3.21 3.15 2.14 4.84 2.91 3.54 3.7 3.31 3.09 5.05 3.71 4.81 3.14 2.95 8.41 5.66 2.88 3.72
50000 28.8 3.21 2.72 6.55 38.9 5.23 2.34 314.58 2.36 17.4 3.69 2.79 98.64 1.95 128.75 6.36 3.48 4.03 2.63 12.31 13.48 5.49 17.97 3.21 7.69 16.75 4.14 5.27 7.89 3.63 7.9 2.36 4.79 5.96 4.33 4.04 10.75 5.91 16.14 5.58 3.02 66.96 17.38 11.27 6.79 5.47 4.54 5.55 5.43 9.4 3.71 20.25 4.54 8.07 3.28 5.97 2.56 5.73 5.95 11.44 29.07 8.67 3.06 8.3 7.54 4.22 1.94 2.23 2.76 10.66 3.61 2.25 11.13 1.78 6.27 2.87 2.83 15.27 2.49 7.37 3.73 2.77 3.38 2.9 3.63 4.99 3.78 6.34 2.81 4.07 4.76 3.29 3.13 3.1 2.1 4.81 2.86 3.38 3.56 3.19 3.03 4.87 3.6 4.68 3.06 2.9 8.44 5.38 2.82 3.69
60000 27.92 3.13 2.71 6.43 38.27 5.08 2.32 306.04 2.29 16.83 3.62 2.76 89.25 1.96 131.26 6.35 3.43 3.9 2.61 11.75 12.94 5.3 17.52 3.11 7.26 16.11 4.03 5.14 7.73 3.54 7.68 2.34 4.64 5.81 4.23 3.99 10.34 5.79 15.59 5.46 3.02 65.45 16.22 10.48 6.48 5.38 4.5 5.43 5.26 9.45 3.69 19.95 4.66 7.94 3.26 5.76 2.54 5.53 5.93 10.9 27.51 8.5 3.02 8.17 7.39 4.15 1.93 2.22 2.74 10.98 3.54 2.25 11.71 1.81 6.34 2.92 2.86 16.02 2.5 7.58 3.71 2.76 3.36 2.92 3.55 5.14 3.85 6.61 2.79 4.12 4.71 3.26 3.1 3.18 2.18 5.02 2.88 3.36 3.52 3.17 3.01 4.76 3.66 4.73 3.03 2.93 8.66 5.35 2.8 3.65
70000 27.58 3.1 2.66 6.34 39.03 4.99 2.3 318.3 2.25 16.48 3.56 2.71 101.98 1.93 153.08 6.28 3.41 3.8 2.59 11.97 12.83 5.24 18.88 3.1 7.45 16.11 3.91 5.07 7.58 3.51 7.62 2.31 4.44 5.66 4.14 3.91 10.04 5.71 15.7 5.33 3.01 67.48 16.25 11.1 6.46 5.23 4.47 5.35 5.17 9.54 3.7 21.76 4.9 8.07 3.24 5.66 2.51 5.51 5.92 10.52 26.68 8.68 3.01 8.09 7.29 4.08 1.92 2.2 2.7 11.09 3.49 2.23 11.91 1.76 6.29 2.81 2.78 16.85 2.43 7.84 3.57 2.69 3.28 2.84 3.67 5.21 3.76 6.84 2.74 4.04 4.64 3.19 3.01 3.06 2.15 4.9 2.8 3.27 3.43 3.11 2.93 4.74 3.6 4.69 2.97 2.83 8.62 5.26 2.77 3.5
80000 28.57 3.14 2.68 6.25 39.75 4.91 2.33 329.24 2.26 16.43 3.61 2.75 99.79 1.95 160.89 6.27 3.43 3.85 2.62 12.17 13.18 5.21 20.11 3.11 7.68 16.02 3.95 5.08 7.72 3.57 7.61 2.33 4.45 5.71 4.15 3.95 9.98 5.76 15.47 5.34 3.05 70.3 15.63 11.7 6.41 5.28 4.5 5.3 5.17 9.61 3.8 22.93 5.11 8.26 3.29 5.77 2.53 5.56 5.97 10.35 25.72 8.71 3.03 8.0 7.31 4.12 1.93 2.2 2.7 10.97 3.48 2.24 12.58 1.77 6.32 2.85 2.8 18.07 2.46 7.87 3.63 2.73 3.28 2.85 4.01 5.56 3.81 7.21 2.75 4.12 4.82 3.2 3.02 3.09 2.18 4.99 2.82 3.26 3.43 3.12 2.94 4.72 3.59 4.74 3.0 2.86 8.78 5.21 2.79 3.59
90000 28.54 3.14 2.68 6.24 40.11 4.83 2.3 330.01 2.28 16.39 3.58 2.72 101.1 1.95 165.25 6.2 3.45 3.77 2.61 12.25 13.32 5.08 21.3 3.07 7.61 15.83 3.92 5.05 7.61 3.56 7.5 2.32 4.45 5.66 4.17 3.95 9.86 5.77 15.46 5.37 3.0 72.74 15.79 11.45 6.5 5.28 4.52 5.3 5.15 9.39 3.84 24.78 5.23 8.26 3.28 5.76 2.52 5.56 6.06 10.23 25.31 8.93 3.06 8.02 7.39 4.06 1.92 2.19 2.66 11.31 3.42 2.23 13.03 1.76 6.45 2.82 2.79 18.51 2.44 8.35 3.54 2.7 3.29 2.84 3.97 5.67 3.77 7.47 2.72 4.08 4.85 3.12 2.97 3.07 2.13 5.1 2.79 3.19 3.36 3.07 2.89 4.64 3.6 4.73 2.94 2.83 8.68 5.18 2.8 3.49
100000 27.48 3.11 2.68 6.19 40.66 4.77 2.31 349.16 2.25 16.03 3.61 2.71 106.01 1.96 184.62 6.19 3.43 3.77 2.6 12.41 13.65 5.11 21.37 3.06 7.54 15.71 3.93 5.04 7.7 3.58 7.46 2.32 4.39 5.64 4.15 3.93 9.63 5.65 15.25 5.29 3.0 74.71 15.56 11.25 6.59 5.14 4.46 5.28 5.1 9.58 3.82 25.13 5.23 8.31 3.3 5.71 2.53 5.5 5.89 9.93 24.95 8.91 3.03 8.03 7.27 4.15 1.93 2.19 2.66 11.59 3.39 2.24 12.46 1.76 6.49 2.78 2.77 17.66 2.43 8.28 3.56 2.67 3.26 2.82 3.84 5.57 3.83 7.53 2.76 4.16 4.89 3.1 2.96 3.06 2.16 5.17 2.77 3.21 3.33 3.07 2.88 4.61 3.62 4.79 2.94 2.83 8.89 5.09 2.77 3.46
%/checkpoint/nllb/users/annaysun/checkpoint/flores200.ablation.v4.2/sweep.moe_drop/moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.2.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.moe_tok_drp0.2.fully_sharded.entsrc.det.transformer.ELS24.DLS24.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/moe64_drop0.3.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 52.61 3.76 3.09 10.46 55.02 10.77 2.52 384.94 2.91 25.98 4.37 3.5 119.6 2.06 144.27 8.92 4.05 6.51 2.9 22.97 18.44 8.25 17.43 4.36 9.5 27.92 6.05 7.66 9.35 5.13 12.02 2.7 7.96 8.8 6.2 5.3 20.44 8.05 23.97 7.99 3.45 98.44 29.23 16.17 9.09 9.47 7.51 11.09 11.26 12.44 4.35 19.67 5.19 10.37 4.16 8.18 3.26 8.48 9.32 32.72 96.79 13.26 4.1 11.96 11.39 6.37 2.24 2.61 3.63 13.03 5.91 2.54 14.04 2.17 8.49 3.43 3.26 14.74 2.68 11.15 4.71 3.29 4.39 3.21 3.96 6.09 5.05 6.51 3.52 5.12 6.27 4.43 4.16 4.03 2.56 6.03 3.25 5.2 4.65 4.42 3.79 7.79 4.67 6.25 4.12 3.29 11.76 8.98 3.54 4.31
20000 36.8 3.41 2.85 8.01 44.91 6.83 2.42 339.92 2.57 20.74 3.91 2.98 105.89 1.99 120.12 7.26 3.66 4.74 2.72 15.35 15.05 6.41 16.27 3.56 8.02 20.09 4.7 5.98 8.42 4.08 9.56 2.47 5.81 6.89 4.92 4.46 13.88 6.58 19.06 6.39 3.17 75.27 22.72 12.02 7.63 6.8 5.4 7.05 7.03 10.73 3.91 18.53 4.65 8.77 3.62 6.67 2.79 6.57 6.97 17.38 46.81 10.05 3.4 9.57 8.96 4.94 2.06 2.37 3.11 10.72 4.41 2.36 11.73 1.93 7.23 3.13 3.01 13.18 2.58 8.8 4.16 3.01 3.78 3.06 3.51 5.17 4.39 5.95 3.09 4.5 5.27 3.77 3.59 3.52 2.27 5.29 3.05 4.02 3.93 3.67 3.34 6.09 4.07 5.34 3.5 3.11 9.81 6.82 3.1 4.01
30000 32.21 3.23 2.78 7.2 42.57 6.01 2.35 333.15 2.37 18.39 3.77 2.88 103.9 1.98 134.3 6.86 3.56 4.37 2.69 15.3 14.13 5.96 17.05 3.35 7.83 18.7 4.41 5.6 7.89 3.86 8.54 2.43 5.21 6.29 4.64 4.21 12.23 6.19 17.65 5.97 3.14 80.25 18.7 12.0 7.04 5.99 5.07 6.26 6.24 9.87 3.74 18.98 4.62 8.4 3.46 6.27 2.68 6.12 6.49 13.81 36.68 9.45 3.23 8.85 8.29 4.67 2.0 2.31 2.92 11.09 3.98 2.3 11.74 1.88 6.83 3.02 2.9 13.8 2.52 8.1 3.88 2.87 3.56 2.97 3.49 5.17 4.07 6.16 2.92 4.32 5.03 3.48 3.32 3.32 2.21 5.02 2.95 3.71 3.7 3.38 3.12 5.41 3.84 5.07 3.29 3.02 9.34 6.2 3.0 3.83
40000 31.31 3.21 2.75 6.78 42.45 5.65 2.35 349.46 2.36 18.14 3.7 2.83 108.28 1.95 140.89 6.62 3.52 4.17 2.64 13.95 13.88 5.65 17.71 3.24 7.69 17.9 4.18 5.34 7.91 3.71 8.28 2.37 4.88 6.14 4.39 4.05 11.4 6.09 17.09 5.67 3.09 76.31 18.45 11.95 6.86 5.71 4.84 5.82 5.75 9.38 3.81 19.75 4.67 8.25 3.39 6.14 2.63 5.88 6.31 12.55 32.18 9.36 3.12 8.6 7.91 4.47 1.97 2.27 2.85 10.22 3.81 2.28 12.3 1.82 6.73 2.87 2.87 14.38 2.48 7.81 3.76 2.81 3.45 2.91 3.75 5.24 3.97 6.34 2.86 4.21 5.09 3.33 3.21 3.2 2.16 5.1 2.87 3.52 3.55 3.32 3.02 5.12 3.76 4.94 3.17 2.91 8.95 5.76 2.89 3.59
50000 30.01 3.22 2.74 6.64 42.2 5.41 2.33 341.28 2.28 17.87 3.66 2.76 117.86 1.96 166.65 6.47 3.5 4.01 2.61 13.78 13.6 5.51 19.71 3.17 7.68 17.33 4.1 5.23 7.97 3.69 8.01 2.34 4.75 5.95 4.4 4.02 10.84 6.04 16.88 5.56 3.03 80.65 18.25 11.83 6.91 5.52 4.68 5.69 5.62 10.06 3.86 22.46 4.93 8.32 3.37 6.04 2.6 5.75 6.16 11.6 30.68 9.35 3.11 8.41 7.79 4.44 1.97 2.25 2.81 11.03 3.69 2.28 12.48 1.82 6.56 2.92 2.83 15.51 2.5 8.04 3.79 2.82 3.43 2.92 4.03 5.47 3.93 7.02 2.88 4.19 5.02 3.33 3.18 3.15 2.19 5.13 2.89 3.45 3.56 3.27 3.04 5.05 3.72 4.86 3.13 2.94 9.0 5.52 2.87 3.71
60000 30.35 3.11 2.7 6.61 43.02 5.21 2.3 344.28 2.27 17.42 3.65 2.76 117.2 1.95 177.05 6.37 3.47 3.98 2.61 13.53 13.75 5.38 19.97 3.12 7.48 16.93 4.11 5.19 7.89 3.68 7.89 2.35 4.69 5.81 4.3 4.03 10.54 5.99 16.97 5.5 3.04 85.47 16.72 11.95 6.69 5.49 4.6 5.53 5.47 8.99 3.9 22.34 5.02 8.27 3.38 5.98 2.59 5.64 5.97 11.17 29.09 9.16 3.11 8.29 7.71 4.36 1.96 2.24 2.74 10.32 3.61 2.26 12.27 1.82 6.42 2.9 2.81 15.28 2.48 7.91 3.73 2.77 3.38 2.88 4.02 5.45 3.92 7.05 2.81 4.17 4.96 3.28 3.11 3.12 2.18 5.15 2.85 3.34 3.49 3.17 2.99 4.82 3.7 4.84 3.06 2.91 8.87 5.36 2.86 3.64
70000 29.6 3.11 2.68 6.54 44.28 5.15 2.29 365.77 2.2 16.7 3.59 2.71 130.74 1.94 222.58 6.4 3.45 3.86 2.6 14.02 14.22 5.36 22.41 3.08 7.59 16.81 3.95 5.08 7.92 3.66 7.88 2.32 4.56 5.74 4.25 3.95 10.3 5.87 16.64 5.44 3.0 89.6 16.64 11.7 6.53 5.45 4.55 5.52 5.43 9.92 3.95 25.97 5.39 8.58 3.41 5.89 2.57 5.7 6.09 10.64 27.02 9.82 3.14 8.27 7.56 4.47 1.95 2.21 2.71 11.69 3.57 2.25 13.41 1.78 6.55 2.86 2.79 18.62 2.47 8.96 3.71 2.74 3.36 2.87 4.56 6.08 3.96 7.95 2.81 4.17 5.16 3.26 3.1 3.13 2.18 5.31 2.85 3.34 3.54 3.17 2.98 4.91 3.7 4.87 3.03 2.87 9.63 5.29 2.83 3.63
80000 30.81 3.18 2.71 6.5 45.33 5.04 2.34 369.2 2.26 17.15 3.6 2.74 126.51 1.96 232.57 6.33 3.44 3.87 2.62 14.61 14.42 5.27 23.31 3.1 7.95 17.14 3.97 5.07 7.91 3.7 7.72 2.34 4.56 5.72 4.2 3.97 10.23 5.95 16.6 5.4 3.02 93.25 16.22 12.09 6.54 5.41 4.57 5.58 5.49 9.24 4.04 26.73 5.36 8.83 3.46 5.98 2.58 5.65 6.01 10.43 26.86 9.8 3.11 8.34 7.61 4.41 1.93 2.22 2.71 11.07 3.53 2.26 12.88 1.78 6.46 2.88 2.84 17.12 2.49 8.67 3.69 2.76 3.33 2.88 4.24 5.79 3.93 7.52 2.82 4.19 4.9 3.24 3.09 3.16 2.23 5.23 2.85 3.31 3.5 3.16 2.99 4.86 3.71 4.88 3.05 2.89 9.59 5.24 2.89 3.67
90000 29.9 3.19 2.69 6.32 45.83 5.0 2.31 379.76 2.23 17.32 3.59 2.69 135.91 1.95 240.78 6.34 3.45 3.8 2.6 14.39 14.74 5.24 26.02 3.08 8.32 17.08 3.91 5.01 7.94 3.64 7.6 2.33 4.47 5.64 4.2 3.92 10.01 5.88 16.81 5.35 2.98 99.21 16.61 12.43 6.51 5.31 4.63 5.54 5.41 9.35 4.07 30.32 5.66 9.06 3.49 5.95 2.56 5.69 6.16 10.22 26.38 10.07 3.15 8.29 7.51 4.41 1.93 2.2 2.7 11.61 3.48 2.24 12.96 1.78 6.52 2.85 2.81 18.56 2.46 9.0 3.64 2.72 3.35 2.87 4.53 5.94 3.9 8.17 2.77 4.16 5.2 3.17 3.04 3.18 2.2 5.31 2.83 3.25 3.44 3.09 2.95 4.78 3.71 4.87 2.98 2.88 9.91 5.21 2.87 3.63
100000 30.39 3.09 2.68 6.32 46.25 4.84 2.31 386.45 2.2 16.43 3.57 2.69 135.8 1.94 256.97 6.26 3.42 3.73 2.59 14.4 14.6 5.19 25.68 3.02 7.94 17.25 3.92 5.03 7.86 3.66 7.62 2.3 4.49 5.64 4.19 3.92 9.95 5.76 16.35 5.35 2.96 103.54 16.41 12.27 6.56 5.42 4.57 5.51 5.42 9.92 4.0 30.13 5.65 9.02 3.42 5.8 2.52 5.71 5.97 9.96 25.75 10.28 3.11 8.24 7.43 4.28 1.91 2.19 2.69 11.19 3.43 2.24 13.29 1.76 6.55 2.84 2.8 17.46 2.46 9.03 3.66 2.7 3.33 2.86 4.36 6.07 3.94 8.38 2.8 4.19 4.98 3.19 3.03 3.16 2.23 5.35 2.82 3.28 3.4 3.1 2.95 4.62 3.69 4.9 2.98 2.87 9.65 5.07 2.83 3.6
%/checkpoint/nllb/users/elbayadm/flores200.ablation.v4.2/sweep.expert_count.overall_dropout/moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.3.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/moe64_drop0.3_ablate_bottom_decoder.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 51.98 3.77 3.09 10.63 56.94 10.81 2.52 372.61 3.03 26.61 4.38 3.48 124.02 2.08 148.26 8.75 4.1 6.41 2.95 22.91 18.27 8.39 17.12 4.48 9.16 27.25 6.06 7.8 9.69 5.08 12.44 2.69 8.18 8.76 6.2 5.31 21.32 7.89 23.8 8.06 3.48 97.11 30.46 16.05 8.94 9.82 7.37 11.19 11.47 12.49 4.4 19.67 5.2 10.16 4.14 8.33 3.24 8.72 9.21 32.46 94.13 13.64 4.12 11.91 11.53 6.47 2.25 2.62 3.65 13.43 5.82 2.55 13.92 2.21 8.5 3.4 3.28 14.69 2.7 11.36 4.65 3.3 4.37 3.22 3.91 6.04 5.06 6.47 3.52 5.01 6.39 4.51 4.16 4.0 2.64 6.01 3.25 5.2 4.6 4.33 3.81 7.82 4.67 6.35 4.04 3.31 11.92 8.44 3.56 4.32
20000 36.88 3.5 2.91 7.89 44.78 6.94 2.41 361.15 2.61 20.96 3.97 3.04 107.47 2.0 117.61 7.18 3.75 4.79 2.74 15.35 15.08 6.52 16.22 3.62 8.24 20.59 4.75 6.08 8.61 4.01 9.66 2.49 5.87 7.04 4.97 4.44 14.14 6.63 18.93 6.41 3.21 74.94 23.99 12.18 7.7 6.89 5.66 7.04 7.13 10.94 4.02 18.32 4.75 8.86 3.61 6.76 2.85 6.82 7.29 17.24 44.28 10.14 3.41 9.55 8.88 5.6 2.08 2.37 3.1 12.2 4.39 2.36 11.87 1.97 7.13 3.1 3.0 12.93 2.56 8.75 4.09 2.99 3.75 3.03 3.4 5.18 4.36 6.14 3.07 4.53 5.43 3.73 3.54 3.45 2.32 5.32 3.03 4.06 4.02 3.65 3.32 6.03 4.08 5.39 3.5 3.07 10.12 6.63 3.08 3.91
30000 32.62 3.26 2.78 7.19 42.91 6.01 2.35 359.85 2.42 18.85 3.77 2.9 107.42 1.99 134.1 6.8 3.6 4.32 2.69 14.96 14.8 6.07 16.86 3.4 7.79 18.79 4.48 5.64 8.03 3.82 8.75 2.42 5.35 6.43 4.67 4.26 12.56 6.22 17.54 6.03 3.11 74.34 19.89 12.13 7.21 6.17 5.18 6.25 6.23 10.87 3.92 19.26 4.72 8.5 3.5 6.45 2.7 6.23 6.66 13.73 37.61 9.58 3.25 9.08 8.31 4.65 2.02 2.3 2.97 10.76 4.03 2.3 11.98 1.89 6.86 2.95 2.9 13.98 2.5 8.31 3.88 2.86 3.57 2.96 3.56 5.2 4.09 6.34 2.95 4.36 5.17 3.47 3.32 3.32 2.2 5.18 2.92 3.7 3.79 3.39 3.14 5.39 3.85 5.09 3.24 2.98 9.15 6.05 2.97 3.66
40000 30.69 3.19 2.77 6.81 43.98 5.57 2.34 360.07 2.4 18.02 3.73 2.85 109.62 1.99 149.06 6.61 3.57 4.14 2.67 14.14 14.74 5.75 17.95 3.29 7.82 18.06 4.24 5.45 8.1 3.75 8.53 2.39 4.97 6.24 4.47 4.12 11.43 6.1 17.49 5.76 3.11 76.66 19.81 12.08 6.86 5.8 5.01 5.89 5.85 10.44 3.97 20.39 4.77 8.49 3.41 6.21 2.64 5.99 6.37 12.44 33.21 9.25 3.15 8.75 7.91 4.71 1.98 2.28 2.89 11.58 3.82 2.29 12.5 1.86 6.61 2.89 2.84 14.81 2.48 7.89 3.77 2.8 3.45 2.9 3.57 5.26 3.94 6.49 2.86 4.26 5.17 3.34 3.17 3.15 2.14 5.09 2.87 3.51 3.62 3.3 3.03 5.2 3.78 4.96 3.11 2.91 9.52 5.72 2.89 3.65
50000 31.05 3.17 2.74 6.69 45.03 5.37 2.32 393.43 2.31 17.64 3.66 2.78 120.33 1.96 176.74 6.4 3.55 3.99 2.64 14.28 15.21 5.55 19.48 3.18 7.46 17.36 4.12 5.26 8.02 3.68 8.28 2.35 4.78 6.0 4.4 4.05 10.87 6.0 16.55 5.59 3.05 83.8 18.14 11.5 6.71 5.61 4.86 5.77 5.69 9.87 4.06 22.73 5.13 8.28 3.4 6.01 2.6 5.91 6.34 11.5 29.68 9.33 3.11 8.66 7.84 4.47 1.98 2.24 2.83 11.61 3.7 2.26 13.53 1.82 6.76 2.87 2.82 17.07 2.48 8.27 3.76 2.78 3.44 2.89 4.02 5.59 3.94 7.42 2.86 4.22 5.22 3.29 3.17 3.23 2.16 5.31 2.86 3.4 3.66 3.24 3.05 5.08 3.77 5.05 3.07 2.91 9.91 5.51 2.85 3.72
60000 31.89 3.19 2.72 6.67 46.58 5.23 2.34 401.55 2.28 17.29 3.64 2.78 130.78 1.96 193.0 6.45 3.5 3.9 2.64 14.41 15.72 5.57 20.79 3.16 7.91 17.57 4.11 5.24 8.21 3.7 8.22 2.35 4.73 5.92 4.33 4.04 10.59 5.99 16.85 5.6 3.05 83.69 17.46 11.85 6.8 5.5 4.73 5.65 5.63 10.43 4.24 23.93 5.25 8.56 3.41 5.99 2.59 5.86 6.07 10.95 29.1 9.45 3.07 8.48 7.74 4.53 1.94 2.22 2.78 11.52 3.58 2.25 13.26 1.81 6.55 2.86 2.81 17.12 2.47 8.33 3.8 2.77 3.39 2.9 3.87 5.72 3.97 7.46 2.84 4.25 5.06 3.24 3.11 3.21 2.13 5.43 2.85 3.35 3.6 3.17 3.03 4.91 3.72 4.97 3.03 2.91 9.16 5.46 2.81 3.66
70000 31.09 3.11 2.71 6.43 49.47 5.06 2.3 448.03 2.28 17.33 3.58 2.71 149.89 1.95 217.24 6.33 3.46 3.86 2.59 15.06 16.72 5.45 23.45 3.08 7.97 17.87 4.0 5.18 8.08 3.7 8.13 2.32 4.68 5.82 4.29 3.97 10.49 5.96 16.84 5.49 2.98 92.05 17.88 11.72 6.44 5.53 4.72 5.67 5.64 10.61 4.26 27.61 5.58 8.82 3.44 5.96 2.6 5.81 6.23 10.57 27.86 9.7 3.14 8.52 7.64 4.39 1.95 2.21 2.79 12.59 3.54 2.24 13.3 1.78 6.6 2.83 2.78 19.09 2.45 9.16 3.69 2.71 3.35 2.85 4.43 5.78 4.01 8.2 2.82 4.25 5.36 3.24 3.08 3.15 2.17 5.43 2.83 3.34 3.57 3.18 2.98 5.01 3.75 4.99 2.99 2.85 10.62 5.38 2.81 3.51
80000 32.93 3.15 2.74 6.49 50.26 5.05 2.34 436.82 2.28 17.55 3.6 2.73 145.68 1.96 234.72 6.39 3.51 3.83 2.62 14.98 17.13 5.37 23.28 3.1 8.1 17.69 3.98 5.12 8.29 3.74 8.01 2.35 4.57 5.83 4.26 4.01 10.31 5.95 16.46 5.45 3.05 94.19 17.12 12.63 6.44 5.43 4.77 5.6 5.52 10.25 4.33 27.76 5.71 9.02 3.44 6.04 2.57 5.79 6.21 10.32 26.51 9.74 3.08 8.43 7.64 4.36 1.94 2.21 2.75 11.1 3.56 2.25 13.34 1.77 6.59 2.87 2.82 17.72 2.47 9.21 3.72 2.72 3.33 2.88 3.92 5.85 3.96 8.19 2.84 4.23 5.17 3.17 3.05 3.21 2.17 5.47 2.85 3.26 3.5 3.15 2.97 4.86 3.73 5.01 2.98 2.88 9.31 5.26 2.83 3.52
90000 32.05 3.16 2.7 6.39 53.6 4.99 2.31 462.11 2.28 17.04 3.57 2.72 164.47 1.95 263.1 6.37 3.48 3.78 2.6 15.24 17.66 5.25 26.3 3.09 8.27 17.82 3.94 5.08 8.08 3.73 7.89 2.33 4.53 5.73 4.24 3.93 10.06 5.96 16.45 5.43 3.0 103.85 16.34 12.63 6.66 5.51 4.85 5.69 5.63 9.92 4.61 31.23 6.11 9.28 3.5 6.06 2.56 5.96 6.3 10.07 25.51 9.87 3.13 8.41 7.65 4.65 1.92 2.18 2.74 12.31 3.46 2.23 14.06 1.78 6.56 2.81 2.79 18.9 2.45 10.02 3.67 2.71 3.34 2.85 3.99 6.17 3.93 8.78 2.82 4.18 5.21 3.16 3.02 3.18 2.17 5.52 2.81 3.27 3.45 3.12 2.94 4.84 3.71 4.96 2.93 2.86 10.21 5.25 2.82 3.57
100000 32.29 3.15 2.67 6.44 54.56 4.94 2.3 518.05 2.26 16.74 3.55 2.67 174.22 1.95 278.13 6.28 3.42 3.76 2.6 15.13 17.93 5.25 27.36 3.06 8.46 17.91 3.95 5.04 8.04 3.73 7.91 2.32 4.57 5.71 4.23 3.94 10.05 5.88 16.42 5.39 2.99 107.47 16.93 12.36 6.49 5.45 4.68 5.7 5.6 10.24 4.49 32.15 6.16 9.43 3.52 5.96 2.54 5.9 6.18 9.87 25.01 10.21 3.13 8.4 7.62 4.51 1.91 2.19 2.72 12.57 3.46 2.22 13.92 1.78 6.63 2.81 2.76 19.88 2.43 9.87 3.69 2.69 3.31 2.82 4.37 6.33 3.99 9.08 2.79 4.28 5.36 3.14 3.05 3.16 2.14 5.64 2.78 3.24 3.38 3.12 2.94 4.79 3.72 5.12 2.95 2.87 10.39 5.2 2.82 3.49
%/checkpoint/nllb/users/elbayadm/flores200.ablation.v4.2/ablate_moe_layers/moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.3.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.DMoE14_16_18_20_22_24.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/moe64_drop0.3_ablate_bottom_encoder.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 50.99 3.83 3.11 10.7 55.3 10.59 2.53 385.21 3.03 26.72 4.42 3.51 123.64 2.08 148.15 8.69 4.1 6.5 2.93 24.05 18.29 8.53 17.39 4.45 9.43 28.53 6.15 7.88 9.51 5.13 12.46 2.7 8.26 8.86 6.21 5.35 20.91 8.23 24.42 8.16 3.5 100.09 30.17 17.63 9.57 9.88 7.25 11.67 11.61 12.39 4.35 20.21 5.2 10.44 4.19 8.28 3.28 8.62 9.4 32.85 102.9 13.56 4.18 12.22 11.5 6.84 2.26 2.65 3.59 14.62 5.88 2.55 14.3 2.25 8.76 3.44 3.3 14.82 2.71 11.47 4.76 3.34 4.42 3.25 3.79 6.15 5.14 6.53 3.54 5.19 6.47 4.41 4.22 3.96 2.63 6.04 3.28 5.27 4.75 4.49 3.87 7.7 4.72 6.38 4.07 3.34 12.25 8.95 3.62 4.5
20000 35.74 3.36 2.81 7.94 43.62 6.86 2.35 344.61 2.57 20.87 3.87 2.97 96.3 1.98 118.79 7.18 3.69 4.69 2.7 15.29 14.49 6.56 15.92 3.56 8.0 20.82 4.64 6.05 8.52 4.02 9.61 2.44 5.89 6.81 4.84 4.36 13.88 6.56 19.16 6.44 3.13 71.75 22.27 11.88 7.56 6.91 5.34 7.32 7.24 10.59 4.0 18.28 4.73 8.77 3.64 6.64 2.84 6.56 7.01 17.51 45.11 10.24 3.43 9.83 8.93 5.07 2.08 2.39 3.13 11.66 4.41 2.37 12.02 1.97 7.11 3.08 2.99 12.48 2.54 8.87 4.11 2.98 3.75 3.03 3.21 5.12 4.36 5.9 3.07 4.48 5.33 3.71 3.51 3.39 2.27 5.24 3.03 4.03 3.81 3.68 3.31 5.84 4.08 5.38 3.42 3.07 9.41 6.76 3.1 3.94
30000 33.41 3.32 2.8 7.19 42.92 5.96 2.35 328.89 2.48 18.84 3.76 2.85 100.19 1.97 126.68 6.81 3.58 4.27 2.67 14.98 14.38 6.06 17.44 3.36 7.92 18.95 4.44 5.66 8.01 3.84 8.86 2.4 5.36 6.28 4.6 4.23 12.28 6.3 17.42 5.99 3.08 73.22 19.84 11.67 6.93 6.2 5.08 6.48 6.32 10.41 3.87 19.85 4.65 8.48 3.5 6.36 2.74 6.14 6.55 13.76 36.79 9.71 3.28 9.14 8.35 4.82 2.04 2.33 2.95 11.34 4.03 2.31 11.91 1.92 6.81 3.04 2.92 13.39 2.53 8.35 3.93 2.9 3.62 2.99 3.46 5.18 4.17 6.15 2.95 4.39 5.19 3.53 3.36 3.28 2.28 5.06 2.96 3.75 3.71 3.48 3.19 5.44 3.9 5.13 3.25 3.01 9.54 6.12 2.96 3.76
40000 30.87 3.21 2.79 6.89 42.07 5.64 2.37 334.04 2.43 18.29 3.7 2.85 104.73 1.96 131.94 6.58 3.54 4.09 2.65 14.12 13.61 5.72 17.31 3.26 7.67 18.25 4.21 5.43 7.95 3.76 8.44 2.37 5.08 6.07 4.41 4.05 11.26 6.08 17.07 5.72 3.04 72.07 18.7 11.25 6.76 5.93 4.93 6.11 5.88 9.94 3.81 19.89 4.68 8.24 3.43 6.09 2.67 6.07 6.48 12.66 33.76 9.3 3.2 8.8 8.02 4.82 2.0 2.29 2.9 11.19 3.87 2.29 12.06 1.85 6.69 2.96 2.9 13.24 2.5 8.01 3.78 2.86 3.53 2.94 3.42 5.19 4.04 6.22 2.87 4.26 5.03 3.4 3.27 3.23 2.29 5.07 2.91 3.56 3.61 3.36 3.08 5.17 3.84 4.98 3.14 2.96 9.08 5.82 2.9 3.66
50000 30.28 3.23 2.74 6.66 42.92 5.31 2.34 355.31 2.36 17.95 3.66 2.77 118.73 1.94 162.9 6.47 3.49 3.99 2.62 14.17 14.21 5.57 19.15 3.18 7.83 17.62 4.14 5.26 7.96 3.63 8.07 2.33 4.87 5.86 4.32 4.01 10.79 6.02 16.65 5.59 3.01 76.68 17.88 12.0 6.76 5.63 4.73 5.88 5.71 10.26 3.93 22.45 4.84 8.32 3.42 6.05 2.62 5.78 6.16 11.75 30.79 9.55 3.17 8.75 7.92 4.51 1.96 2.25 2.82 11.01 3.73 2.26 12.34 1.84 6.54 2.91 2.84 14.74 2.49 8.1 3.74 2.81 3.46 2.93 3.55 5.43 3.94 6.7 2.84 4.19 5.05 3.35 3.19 3.11 2.19 5.09 2.88 3.53 3.54 3.28 3.08 5.02 3.72 4.87 3.09 2.93 9.34 5.64 2.82 3.6
60000 28.78 3.16 2.74 6.6 43.35 5.16 2.3 338.23 2.31 17.62 3.62 2.76 114.32 1.96 166.24 6.45 3.48 3.89 2.61 13.33 14.04 5.52 19.18 3.14 7.72 17.51 4.07 5.25 7.94 3.63 8.07 2.34 4.71 5.81 4.26 3.97 10.42 5.93 16.84 5.6 3.01 76.38 17.03 11.07 6.64 5.58 4.65 5.72 5.55 9.87 4.14 22.3 5.18 8.27 3.41 5.93 2.6 5.78 6.16 11.26 29.7 9.56 3.11 8.48 7.7 4.46 1.96 2.23 2.78 10.98 3.62 2.25 13.02 1.83 6.58 2.88 2.81 15.57 2.45 8.08 3.73 2.76 3.42 2.87 3.35 5.59 3.99 6.96 2.8 4.12 4.98 3.31 3.14 3.16 2.21 5.27 2.85 3.37 3.52 3.2 3.02 4.9 3.73 4.91 3.04 2.88 8.82 5.43 2.85 3.59
70000 30.18 3.13 2.73 6.53 44.98 5.12 2.3 379.01 2.26 17.19 3.58 2.72 129.58 1.94 199.7 6.36 3.44 3.8 2.6 13.7 14.1 5.35 20.65 3.11 7.85 17.18 3.93 5.14 7.95 3.64 8.05 2.32 4.61 5.76 4.18 3.9 10.18 5.83 16.34 5.43 3.0 84.02 16.94 12.07 6.44 5.42 4.67 5.72 5.51 10.34 4.19 24.19 5.41 8.57 3.46 5.9 2.59 5.69 6.09 10.9 28.25 9.7 3.17 8.53 7.72 4.62 1.94 2.22 2.76 12.02 3.58 2.24 12.95 1.8 6.59 2.88 2.81 16.82 2.45 8.8 3.72 2.75 3.39 2.88 3.8 5.83 4.0 7.36 2.82 4.21 5.06 3.28 3.14 3.2 2.24 5.22 2.85 3.39 3.54 3.21 3.0 4.9 3.74 4.93 3.01 2.89 9.88 5.4 2.85 3.51
80000 29.68 3.16 2.73 6.48 46.77 5.04 2.34 384.73 2.28 17.36 3.58 2.74 131.9 1.96 206.63 6.34 3.44 3.78 2.59 13.61 14.49 5.34 21.67 3.09 7.99 17.6 3.99 5.08 7.97 3.71 7.84 2.33 4.66 5.67 4.21 3.97 10.09 5.87 16.51 5.45 3.02 88.76 16.46 12.9 6.64 5.42 4.66 5.69 5.49 9.86 4.07 24.77 5.5 8.51 3.43 5.91 2.6 5.69 6.01 10.53 27.43 9.82 3.13 8.44 7.78 4.73 1.94 2.22 2.74 12.22 3.57 2.25 14.18 1.81 6.73 2.86 2.82 18.16 2.46 9.05 3.68 2.76 3.4 2.87 3.96 6.22 4.04 7.75 2.82 4.26 5.02 3.23 3.08 3.2 2.28 5.39 2.83 3.37 3.48 3.17 2.94 4.86 3.8 5.0 3.01 2.87 9.9 5.48 2.87 3.48
90000 30.33 3.17 2.68 6.44 48.19 4.96 2.29 371.82 2.22 17.27 3.57 2.71 142.78 1.96 234.35 6.34 3.48 3.75 2.59 13.83 15.03 5.3 24.1 3.08 8.24 17.49 3.94 5.09 7.94 3.69 7.95 2.31 4.58 5.6 4.19 3.93 9.95 5.92 16.4 5.37 2.99 93.81 16.94 12.62 6.57 5.44 4.62 5.69 5.45 10.4 4.28 28.28 5.83 9.27 3.54 6.09 2.61 5.72 6.13 10.34 27.44 10.12 3.18 8.43 7.84 4.61 1.94 2.22 2.71 11.12 3.5 2.25 13.99 1.82 6.76 2.82 2.8 17.46 2.44 9.25 3.65 2.71 3.36 2.84 3.79 6.07 3.99 8.15 2.77 4.27 5.09 3.19 3.04 3.12 2.22 5.29 2.81 3.29 3.38 3.13 2.93 4.87 3.77 5.1 2.98 2.85 9.4 5.33 2.93 3.49
100000 29.91 3.22 2.7 6.43 50.11 4.87 2.31 403.88 2.26 17.21 3.55 2.7 161.88 1.94 252.0 6.29 3.45 3.74 2.6 14.32 15.14 5.27 24.33 3.06 8.23 17.29 3.93 5.05 7.94 3.7 7.79 2.3 4.6 5.59 4.15 3.93 9.83 5.85 16.34 5.38 2.98 95.96 16.51 12.48 6.57 5.45 4.67 5.72 5.49 9.83 4.23 28.57 5.99 9.26 3.5 5.8 2.56 5.79 6.11 10.14 26.35 10.29 3.16 8.44 7.54 4.68 1.92 2.19 2.69 12.49 3.46 2.22 13.42 1.8 6.75 2.87 2.79 17.67 2.45 9.51 3.71 2.74 3.36 2.86 3.86 6.3 4.07 8.4 2.77 4.27 5.19 3.2 3.07 3.13 2.27 5.45 2.81 3.29 3.44 3.15 2.96 4.81 3.77 5.01 2.98 2.87 9.88 5.26 2.86 3.51
%/checkpoint/nllb/users/elbayadm/flores200.ablation.v4.2/ablate_moe_layers/moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.3.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.EMoE14_16_18_20_22_24.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/moe64_drop0.3_ablate_top_decoder.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 48.96 3.8 3.05 10.47 54.89 10.24 2.5 369.43 2.93 25.74 4.32 3.44 117.92 2.05 141.04 8.46 4.05 6.4 2.91 22.84 17.76 8.21 17.22 4.4 9.21 26.73 5.97 7.73 9.45 5.05 12.2 2.65 7.86 8.48 6.06 5.22 19.95 7.83 23.22 7.74 3.41 99.31 29.03 15.24 8.71 9.43 7.05 10.84 11.21 11.71 4.33 19.49 5.09 10.13 4.09 8.14 3.21 8.5 9.13 32.65 94.88 13.32 4.0 11.9 11.24 6.47 2.22 2.59 3.57 12.47 5.72 2.52 13.74 2.16 8.39 3.38 3.23 14.02 2.67 11.08 4.62 3.29 4.33 3.18 3.9 5.87 5.02 6.3 3.48 4.94 6.31 4.35 4.08 3.85 2.58 5.9 3.22 5.14 4.5 4.3 3.75 7.74 4.58 6.21 3.98 3.28 11.22 8.47 3.51 4.33
20000 36.1 3.4 2.86 7.79 44.24 6.72 2.39 328.11 2.55 20.86 3.95 3.0 98.91 1.99 113.4 7.24 3.71 4.77 2.73 15.01 14.8 6.43 16.02 3.57 7.87 20.0 4.69 6.03 8.39 4.0 9.48 2.47 5.76 6.75 4.91 4.48 13.88 6.6 18.76 6.31 3.19 74.65 22.44 11.91 7.55 6.7 5.34 7.02 7.05 10.81 3.93 18.21 4.64 8.69 3.6 6.68 2.82 6.76 7.16 17.06 44.39 10.02 3.37 9.49 8.79 4.93 2.06 2.38 3.13 11.21 4.38 2.37 11.69 1.95 7.11 3.11 3.01 13.05 2.57 8.72 4.15 3.02 3.79 3.06 3.42 5.03 4.3 6.03 3.06 4.5 5.29 3.74 3.54 3.43 2.29 5.24 3.04 4.03 3.95 3.64 3.3 5.99 4.06 5.35 3.43 3.09 9.7 6.65 3.07 3.8
30000 31.7 3.22 2.76 7.03 42.11 5.83 2.35 349.86 2.4 18.51 3.74 2.86 103.2 1.96 137.75 6.73 3.6 4.28 2.67 14.82 14.17 5.8 17.41 3.34 7.67 18.19 4.4 5.57 7.97 3.77 8.61 2.39 5.13 6.23 4.58 4.2 11.82 6.17 17.48 5.82 3.1 77.51 19.52 11.51 6.94 6.01 4.99 6.23 6.17 10.57 3.86 19.5 4.65 8.39 3.44 6.24 2.68 6.21 6.56 13.62 36.19 9.38 3.2 8.89 8.19 4.56 2.0 2.3 2.9 10.75 4.03 2.3 11.68 1.87 6.66 2.96 2.88 13.74 2.48 8.14 3.88 2.86 3.53 2.94 3.4 5.09 4.04 6.26 2.89 4.32 4.98 3.45 3.28 3.25 2.19 5.02 2.9 3.68 3.69 3.36 3.09 5.41 3.81 5.03 3.19 2.97 9.06 5.89 2.95 3.67
40000 31.29 3.23 2.76 6.76 43.03 5.49 2.36 369.64 2.35 18.53 3.66 2.84 119.56 1.97 142.09 6.59 3.58 4.12 2.65 15.11 14.09 5.62 18.74 3.28 8.08 17.98 4.14 5.39 8.01 3.72 8.29 2.38 4.92 5.99 4.42 4.09 11.03 6.1 17.44 5.63 3.07 80.2 19.22 11.39 6.77 5.68 4.74 5.9 5.88 10.11 4.02 21.15 4.82 8.68 3.42 6.23 2.66 6.01 6.41 12.28 32.65 9.09 3.13 8.73 7.98 4.68 1.97 2.27 2.84 11.68 3.79 2.28 12.61 1.83 6.75 2.94 2.89 14.61 2.51 8.05 3.83 2.85 3.51 2.93 3.85 5.4 4.09 6.54 2.89 4.31 5.32 3.38 3.21 3.17 2.21 5.27 2.91 3.53 3.59 3.31 3.06 5.19 3.85 5.02 3.14 2.95 9.2 5.55 2.89 3.59
50000 29.71 3.2 2.75 6.6 44.29 5.22 2.34 393.41 2.31 17.91 3.63 2.76 129.07 1.96 176.3 6.39 3.54 3.96 2.63 14.39 14.5 5.47 20.28 3.18 7.85 17.39 4.09 5.24 8.15 3.68 8.07 2.34 4.73 5.89 4.37 4.04 10.61 6.06 16.92 5.49 3.05 91.39 17.85 11.39 6.73 5.49 4.57 5.82 5.69 10.24 4.16 23.03 5.2 8.43 3.4 5.98 2.6 5.82 6.14 11.38 30.04 9.25 3.12 8.57 7.81 4.42 1.95 2.24 2.77 10.8 3.68 2.26 12.46 1.81 6.68 2.92 2.85 15.61 2.49 8.3 3.8 2.83 3.47 2.92 4.19 5.77 4.1 7.23 2.87 4.3 5.23 3.33 3.2 3.17 2.23 5.4 2.88 3.46 3.56 3.26 3.04 5.25 3.79 5.0 3.1 2.94 9.18 5.42 2.84 3.58
60000 29.7 3.14 2.71 6.52 45.44 5.03 2.32 394.9 2.3 17.15 3.59 2.73 125.98 1.94 191.16 6.35 3.5 3.87 2.6 14.16 15.08 5.23 20.88 3.12 7.72 17.43 4.02 5.18 7.92 3.63 7.89 2.32 4.65 5.71 4.25 3.99 10.28 5.9 16.45 5.37 3.02 93.98 17.05 11.99 6.64 5.43 4.58 5.68 5.58 9.82 4.13 24.07 5.26 8.31 3.34 5.93 2.56 5.7 6.14 10.83 28.16 9.31 3.03 8.46 7.67 4.45 1.94 2.22 2.72 11.54 3.59 2.24 12.51 1.8 6.48 2.89 2.84 15.87 2.48 8.76 3.75 2.78 3.41 2.9 4.06 5.75 4.05 7.41 2.85 4.27 5.0 3.29 3.11 3.16 2.24 5.46 2.87 3.38 3.5 3.18 2.97 4.92 3.72 4.93 3.02 2.92 9.23 5.25 2.85 3.64
70000 29.84 3.11 2.71 6.36 48.91 5.03 2.3 434.28 2.24 16.94 3.57 2.69 159.51 1.94 229.18 6.33 3.48 3.82 2.59 15.4 15.41 5.31 23.46 3.08 8.07 17.48 3.97 5.13 7.85 3.69 7.85 2.31 4.59 5.73 4.25 3.95 10.19 5.89 16.68 5.34 2.99 108.17 16.7 12.24 6.5 5.49 4.68 5.9 5.65 10.68 4.44 27.09 5.96 8.91 3.48 5.89 2.59 5.86 6.24 10.42 26.83 9.71 3.13 8.44 7.67 4.49 1.94 2.21 2.71 12.3 3.53 2.24 13.18 1.79 6.89 2.83 2.79 18.81 2.44 9.55 3.68 2.71 3.36 2.86 4.45 6.28 4.11 8.23 2.8 4.34 5.32 3.26 3.06 3.19 2.21 5.56 2.82 3.35 3.49 3.11 2.93 4.94 3.79 5.18 2.97 2.85 10.72 5.27 2.88 3.55
80000 31.57 3.13 2.7 6.38 50.36 4.86 2.33 424.1 2.22 17.37 3.55 2.73 152.99 1.96 233.0 6.29 3.47 3.77 2.61 15.43 15.96 5.22 24.16 3.09 8.0 17.59 3.94 5.07 7.97 3.73 7.84 2.32 4.52 5.64 4.22 3.96 10.01 5.91 16.63 5.28 3.02 111.23 15.9 12.24 6.45 5.43 4.55 5.83 5.69 9.76 4.36 27.3 5.99 8.76 3.51 5.84 2.58 5.75 6.15 10.12 26.46 9.93 3.12 8.48 7.63 4.56 1.94 2.22 2.72 12.26 3.54 2.26 12.6 1.78 6.78 2.87 2.83 17.78 2.47 9.73 3.68 2.72 3.37 2.88 4.43 5.99 3.99 8.07 2.83 4.34 5.07 3.22 3.04 3.17 2.24 5.57 2.84 3.3 3.46 3.12 2.92 4.88 3.77 5.14 2.98 2.88 10.29 5.17 2.92 3.49
90000 32.5 3.21 2.7 6.36 51.77 4.87 2.34 455.86 2.25 17.41 3.57 2.72 179.09 1.96 270.05 6.37 3.5 3.78 2.61 16.13 17.04 5.14 27.77 3.09 8.44 17.9 3.9 5.06 7.86 3.75 7.76 2.32 4.51 5.66 4.2 3.94 9.83 5.93 16.54 5.3 3.02 122.68 15.93 12.84 6.71 5.57 4.7 6.03 5.82 10.06 4.37 31.84 6.28 9.29 3.58 5.92 2.57 5.88 6.35 9.9 25.47 10.27 3.14 8.43 7.68 4.81 1.93 2.2 2.7 12.34 3.48 2.24 13.63 1.79 6.89 2.85 2.85 18.62 2.48 10.2 3.64 2.71 3.41 2.89 4.4 6.32 4.14 8.54 2.85 4.4 5.21 3.21 3.04 3.21 2.25 5.69 2.84 3.33 3.41 3.09 2.91 4.93 3.79 5.14 2.99 2.89 10.61 5.19 2.98 3.58
100000 33.11 3.17 2.7 6.3 53.64 4.71 2.31 460.95 2.25 17.03 3.56 2.71 186.93 1.95 286.28 6.23 3.48 3.73 2.6 16.1 17.28 5.15 28.99 3.08 8.7 18.09 3.89 5.02 7.97 3.73 7.85 2.3 4.52 5.64 4.16 3.93 9.69 5.88 16.69 5.24 2.99 130.74 16.38 12.51 6.61 5.58 4.68 6.1 5.83 10.01 4.56 33.81 6.62 9.66 3.65 5.91 2.57 6.03 6.4 9.64 24.65 10.42 3.16 8.49 7.71 4.62 1.93 2.19 2.68 12.02 3.44 2.23 13.35 1.77 7.17 2.84 2.82 18.74 2.46 10.53 3.66 2.71 3.41 2.86 4.46 6.48 4.28 8.92 2.83 4.49 5.51 3.19 3.06 3.23 2.24 5.94 2.81 3.29 3.4 3.11 2.93 4.9 3.89 5.41 2.99 2.89 11.37 5.1 2.96 3.53
%/checkpoint/nllb/users/elbayadm/flores200.ablation.v4.2/ablate_moe_layers/moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.3.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.DMoE2_4_6_8_10_12.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/moe64_drop0.3_ablate_top_encoder.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 47.99 3.71 3.05 10.4 53.67 10.45 2.49 370.75 2.91 26.91 4.32 3.42 118.36 2.04 144.35 8.84 4.06 6.33 2.88 23.12 18.42 8.47 17.53 4.36 9.42 27.24 5.93 7.63 9.75 5.0 12.19 2.63 7.89 8.64 6.13 5.17 20.26 7.87 23.93 7.84 3.41 95.59 29.71 16.21 8.99 9.38 7.22 10.88 11.34 12.63 4.24 19.96 5.09 10.0 4.07 8.23 3.22 8.49 9.05 32.55 93.78 13.57 4.03 11.84 11.59 6.62 2.26 2.61 3.66 14.01 5.78 2.52 14.24 2.21 8.39 3.38 3.22 14.65 2.66 11.11 4.58 3.26 4.28 3.16 3.82 5.97 4.95 6.42 3.47 5.08 6.31 4.4 4.06 3.88 2.6 5.84 3.21 5.17 4.72 4.34 3.79 7.76 4.6 6.21 4.01 3.24 12.25 8.58 3.54 4.52
20000 34.04 3.36 2.82 7.96 44.4 6.74 2.37 325.9 2.56 20.95 3.91 2.97 102.72 1.99 117.17 7.23 3.68 4.67 2.7 15.96 14.89 6.46 15.92 3.54 7.98 19.9 4.72 6.02 8.58 4.0 9.41 2.45 5.74 6.7 4.92 4.47 13.86 6.32 18.74 6.35 3.14 72.63 22.55 12.65 7.87 6.62 5.28 7.14 7.12 10.63 3.87 17.97 4.69 8.49 3.61 6.56 2.85 6.45 6.89 17.42 46.1 10.1 3.38 9.56 8.94 5.06 2.08 2.39 3.16 12.17 4.35 2.37 11.77 1.96 7.17 3.04 2.96 12.97 2.52 8.66 3.99 2.96 3.69 2.98 3.51 5.24 4.3 6.02 3.05 4.52 5.36 3.63 3.47 3.38 2.24 5.16 2.98 4.01 3.97 3.62 3.26 5.94 4.06 5.35 3.42 3.01 10.04 6.46 3.11 3.96
30000 32.38 3.27 2.78 7.09 42.75 6.03 2.34 359.1 2.41 18.73 3.69 2.85 101.92 1.95 129.59 6.72 3.55 4.27 2.63 16.15 14.67 6.04 17.2 3.35 7.66 18.91 4.47 5.52 8.15 3.74 8.75 2.37 5.22 6.25 4.6 4.22 12.29 6.07 17.56 5.96 3.03 74.35 19.78 11.7 6.88 6.1 5.02 6.38 6.24 10.33 3.9 19.16 4.75 8.08 3.46 6.28 2.73 6.0 6.6 13.72 37.68 9.48 3.27 9.05 8.35 4.54 2.02 2.31 2.95 11.46 3.99 2.31 11.47 1.89 6.82 2.97 2.9 13.74 2.5 8.15 3.88 2.85 3.53 2.95 3.49 5.08 4.09 6.27 2.93 4.33 5.05 3.42 3.26 3.27 2.23 4.99 2.92 3.71 3.68 3.39 3.14 5.4 3.86 5.07 3.25 2.97 9.89 5.95 2.96 3.78
40000 30.17 3.2 2.77 6.88 41.32 5.55 2.35 331.4 2.39 18.18 3.73 2.85 101.11 1.96 137.28 6.56 3.54 4.12 2.64 14.18 13.75 5.8 17.22 3.31 7.81 17.39 4.21 5.39 8.02 3.67 8.31 2.37 4.89 6.01 4.41 4.06 11.23 6.01 17.25 5.75 3.05 72.9 18.28 12.05 6.74 5.76 4.93 6.05 5.86 10.03 3.99 19.62 4.82 8.24 3.39 6.22 2.66 5.82 6.43 12.54 32.81 9.18 3.17 8.72 8.01 4.56 2.0 2.29 2.91 11.36 3.86 2.29 12.07 1.85 6.68 2.91 2.87 14.45 2.49 8.29 3.81 2.81 3.47 2.92 3.76 5.26 3.93 6.53 2.9 4.22 5.05 3.36 3.23 3.19 2.19 5.0 2.88 3.54 3.67 3.35 3.11 5.26 3.8 4.94 3.16 2.93 9.99 5.67 2.93 3.77
50000 28.87 3.17 2.76 6.67 43.3 5.37 2.35 364.85 2.34 17.72 3.65 2.76 111.19 1.95 163.11 6.43 3.49 3.99 2.61 14.47 14.47 5.53 19.27 3.22 7.62 17.05 4.17 5.28 8.04 3.67 8.05 2.35 4.82 5.9 4.34 4.06 10.86 5.96 16.62 5.64 3.02 79.32 18.71 12.6 6.88 5.6 4.71 5.86 5.69 10.62 4.05 21.63 5.06 8.04 3.38 6.05 2.63 5.69 6.1 11.6 29.68 9.22 3.13 8.58 7.86 4.35 1.97 2.25 2.83 11.31 3.68 2.26 12.52 1.83 6.69 2.88 2.83 16.2 2.48 8.17 3.78 2.8 3.45 2.9 3.9 5.8 4.01 7.25 2.89 4.26 5.12 3.31 3.17 3.2 2.19 5.18 2.86 3.53 3.57 3.22 3.05 5.15 3.78 4.94 3.1 2.91 9.78 5.49 2.89 3.68
60000 28.12 3.12 2.73 6.49 42.0 5.23 2.33 357.67 2.32 17.03 3.6 2.74 106.32 1.95 175.43 6.27 3.46 3.87 2.61 13.44 14.02 5.44 18.9 3.13 7.44 16.85 4.11 5.18 7.82 3.6 8.05 2.34 4.64 5.72 4.29 4.02 10.4 5.81 16.18 5.56 3.02 77.33 16.6 11.42 6.75 5.44 4.75 5.66 5.5 9.87 4.17 21.6 5.24 8.15 3.36 6.01 2.61 5.59 6.24 11.02 28.75 9.03 3.11 8.39 7.73 4.33 1.97 2.24 2.78 11.2 3.61 2.25 12.67 1.83 6.57 2.9 2.82 16.09 2.47 8.15 3.74 2.78 3.39 2.88 3.96 5.93 3.96 7.43 2.83 4.18 5.1 3.27 3.12 3.2 2.21 5.33 2.86 3.41 3.52 3.19 3.01 4.94 3.77 4.98 3.07 2.91 9.71 5.35 2.85 3.66
70000 29.01 3.07 2.72 6.46 44.83 5.09 2.33 368.67 2.26 17.19 3.59 2.73 131.79 1.94 212.54 6.36 3.46 3.83 2.61 14.71 14.91 5.43 21.65 3.15 7.57 16.94 4.02 5.17 7.84 3.58 8.05 2.32 4.54 5.7 4.23 3.93 10.28 5.77 16.13 5.5 3.01 85.54 16.85 12.71 6.67 5.41 4.77 5.73 5.52 10.42 4.29 24.53 5.65 8.24 3.37 5.96 2.58 5.64 6.15 10.68 27.1 9.37 3.14 8.35 7.64 4.37 1.95 2.22 2.75 11.56 3.59 2.25 12.93 1.78 6.68 2.83 2.81 18.14 2.45 8.92 3.69 2.72 3.38 2.86 4.0 6.45 4.02 8.31 2.83 4.21 5.08 3.23 3.07 3.24 2.18 5.44 2.83 3.4 3.47 3.18 2.98 4.99 3.77 4.97 3.03 2.86 10.52 5.32 2.86 3.53
80000 30.22 3.15 2.71 6.49 46.88 5.05 2.34 378.68 2.28 17.23 3.61 2.74 126.27 1.96 223.63 6.34 3.49 3.81 2.62 14.95 14.95 5.42 22.75 3.14 7.94 16.9 4.0 5.09 8.08 3.64 8.05 2.33 4.54 5.7 4.21 3.98 10.18 5.85 16.29 5.47 3.03 90.32 16.67 13.35 6.58 5.38 4.71 5.65 5.44 10.3 4.39 26.14 5.87 8.61 3.41 6.1 2.59 5.6 6.15 10.48 26.01 9.44 3.16 8.32 7.75 4.56 1.96 2.23 2.74 11.37 3.56 2.28 13.75 1.8 6.83 2.89 2.84 18.32 2.48 9.22 3.72 2.74 3.4 2.88 4.51 6.53 4.08 8.28 2.84 4.24 5.33 3.2 3.06 3.3 2.27 5.52 2.85 3.37 3.45 3.16 2.97 5.0 3.84 5.04 3.02 2.9 10.44 5.25 2.89 3.62
90000 29.69 3.16 2.71 6.43 47.66 4.98 2.31 408.44 2.24 17.06 3.55 2.71 138.28 1.94 252.79 6.22 3.47 3.77 2.6 14.94 15.26 5.23 24.95 3.1 8.0 16.83 3.93 5.04 8.02 3.6 7.91 2.31 4.46 5.63 4.18 3.93 9.97 5.79 16.22 5.37 2.99 92.69 16.93 13.63 6.55 5.3 4.69 5.67 5.52 9.99 4.42 28.65 5.93 8.67 3.49 5.9 2.58 5.63 6.26 10.19 26.09 9.6 3.13 8.26 7.61 4.41 1.94 2.21 2.73 11.0 3.51 2.25 13.43 1.78 6.83 2.84 2.82 18.16 2.46 9.56 3.64 2.73 3.35 2.88 4.09 6.38 3.98 8.42 2.82 4.23 5.26 3.14 3.01 3.15 2.21 5.53 2.83 3.26 3.37 3.11 2.94 4.92 3.76 4.99 2.98 2.88 11.07 5.14 2.89 3.62
100000 28.9 3.16 2.72 6.44 50.25 4.9 2.34 416.48 2.23 16.57 3.59 2.7 150.3 1.95 265.0 6.33 3.46 3.75 2.6 15.34 15.11 5.3 24.46 3.09 7.97 16.99 3.96 5.08 7.9 3.63 7.95 2.32 4.51 5.59 4.18 3.94 9.95 5.78 15.88 5.4 3.0 94.31 16.71 12.13 6.52 5.4 4.7 5.69 5.54 10.65 4.4 28.46 6.14 8.65 3.5 5.88 2.59 5.62 6.11 9.99 25.54 9.64 3.18 8.28 7.63 4.35 1.95 2.2 2.69 11.71 3.44 2.25 13.32 1.79 6.8 2.85 2.81 19.05 2.46 9.66 3.63 2.71 3.39 2.86 4.24 6.78 4.1 8.93 2.84 4.29 5.33 3.16 3.01 3.22 2.23 5.7 2.8 3.28 3.37 3.12 2.93 4.86 3.81 5.08 3.01 2.89 10.52 5.15 2.87 3.56
%/checkpoint/nllb/users/elbayadm/flores200.ablation.v4.2/ablate_moe_layers/moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.3.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.EMoE2_4_6_8_10_12.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/moe64_drop0.3_alltok0.1.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 49.66 3.76 3.1 10.66 54.31 10.93 2.52 374.84 2.97 26.34 4.43 3.46 113.18 2.07 146.34 8.89 4.12 6.55 2.92 22.17 18.1 8.24 17.01 4.45 9.21 27.76 6.06 7.76 9.26 5.15 12.07 2.7 7.97 8.71 6.25 5.29 20.71 7.97 23.73 8.0 3.45 95.07 29.05 16.8 8.9 9.4 7.09 11.09 11.58 12.38 4.3 19.28 5.13 10.06 4.1 8.13 3.2 8.72 9.21 34.82 100.94 13.55 4.14 12.03 11.46 6.44 2.25 2.63 3.63 13.8 5.74 2.52 13.96 2.19 8.47 3.44 3.3 14.41 2.72 11.31 4.69 3.34 4.41 3.24 3.87 6.02 5.12 6.41 3.5 5.03 6.24 4.42 4.22 3.97 2.62 6.05 3.3 5.12 4.5 4.41 3.84 7.71 4.62 6.26 4.09 3.33 11.55 8.72 3.5 4.49
20000 35.52 3.42 2.87 7.84 42.4 6.92 2.4 312.24 2.56 20.44 3.94 3.05 95.41 2.0 112.39 7.22 3.77 4.84 2.74 15.04 14.48 6.44 15.6 3.64 8.05 20.45 4.71 6.09 8.26 4.13 9.41 2.49 5.82 6.75 4.98 4.46 14.08 6.54 19.0 6.47 3.19 70.74 22.56 11.91 7.63 6.71 5.46 7.08 7.28 10.65 3.86 17.96 4.63 8.72 3.62 6.63 2.83 6.83 7.22 18.02 46.01 10.03 3.38 9.48 8.83 5.06 2.09 2.41 3.17 11.86 4.36 2.38 11.6 1.95 7.08 3.08 3.02 12.66 2.55 8.65 4.06 3.02 3.75 3.04 3.22 5.13 4.37 5.95 3.08 4.54 5.23 3.7 3.52 3.43 2.26 5.21 3.03 4.02 3.76 3.64 3.28 6.07 4.05 5.34 3.45 3.08 9.45 6.72 3.08 3.87
30000 31.53 3.27 2.79 7.18 41.25 6.12 2.34 321.15 2.4 18.59 3.79 2.89 99.9 1.98 126.78 6.86 3.62 4.4 2.69 14.39 13.96 5.95 16.43 3.4 7.91 18.83 4.41 5.6 8.03 3.87 8.62 2.41 5.22 6.3 4.63 4.16 12.36 6.18 17.53 6.03 3.11 71.85 18.97 11.77 6.99 6.02 4.96 6.26 6.26 10.56 3.69 18.64 4.56 8.47 3.45 6.17 2.7 6.21 6.6 14.16 37.62 9.48 3.22 9.0 8.2 4.64 2.02 2.34 3.01 10.55 4.03 2.32 11.22 1.87 6.69 3.01 2.94 13.63 2.53 8.1 3.91 2.92 3.58 3.0 3.4 5.09 4.12 6.06 2.94 4.37 4.97 3.47 3.33 3.33 2.23 5.03 2.97 3.71 3.62 3.43 3.13 5.49 3.85 5.12 3.26 3.01 9.02 6.21 2.98 3.78
40000 30.02 3.26 2.76 6.89 41.17 5.79 2.36 330.82 2.35 18.46 3.7 2.84 101.4 1.96 130.77 6.63 3.56 4.19 2.65 14.03 13.6 5.57 16.78 3.29 7.86 18.07 4.18 5.43 7.8 3.77 8.21 2.38 4.88 6.07 4.47 4.07 11.36 6.05 17.06 5.75 3.07 73.94 18.47 11.4 6.84 5.64 4.77 5.89 5.82 9.91 3.87 18.96 4.69 8.38 3.43 6.15 2.68 6.06 6.44 12.83 32.82 9.11 3.15 8.71 7.93 4.59 1.99 2.29 2.89 11.27 3.8 2.29 11.74 1.84 6.72 2.93 2.92 14.18 2.5 7.85 3.81 2.89 3.5 2.95 3.46 5.25 4.04 6.24 2.9 4.31 5.07 3.39 3.25 3.19 2.19 5.09 2.92 3.55 3.55 3.33 3.08 5.23 3.8 5.0 3.16 2.96 9.21 5.83 2.9 3.71
50000 29.3 3.19 2.78 6.73 41.39 5.54 2.35 327.96 2.34 17.84 3.7 2.79 116.68 1.96 146.33 6.43 3.53 4.08 2.64 13.55 14.18 5.49 18.19 3.23 7.77 17.75 4.13 5.3 7.81 3.78 8.17 2.38 4.81 5.99 4.42 4.03 11.03 6.05 16.86 5.72 3.07 79.89 17.26 11.32 6.82 5.45 4.75 5.72 5.67 10.45 3.89 20.79 4.84 8.48 3.39 6.02 2.64 5.89 6.24 11.89 31.22 9.1 3.13 8.43 7.77 4.54 1.97 2.26 2.85 11.01 3.65 2.28 11.59 1.82 6.62 2.91 2.85 15.72 2.48 7.86 3.75 2.79 3.44 2.91 3.73 5.46 3.95 6.72 2.85 4.24 4.92 3.32 3.17 3.19 2.16 5.16 2.87 3.46 3.43 3.26 3.03 5.11 3.75 4.93 3.11 2.92 8.73 5.62 2.89 3.71
60000 29.57 3.14 2.72 6.54 42.25 5.29 2.32 331.14 2.31 17.18 3.65 2.76 114.01 1.96 155.39 6.33 3.49 3.98 2.61 13.56 14.01 5.39 18.47 3.17 7.51 17.49 4.13 5.28 7.77 3.75 7.97 2.36 4.77 5.83 4.33 4.01 10.63 5.95 16.59 5.57 3.03 75.97 16.68 11.2 6.77 5.47 4.67 5.57 5.5 9.64 3.85 20.97 4.85 8.17 3.33 5.86 2.59 5.74 6.09 11.32 29.91 8.88 3.05 8.41 7.58 4.41 1.95 2.24 2.79 11.21 3.59 2.26 11.91 1.81 6.48 2.89 2.81 15.82 2.46 7.75 3.76 2.79 3.38 2.88 3.51 5.46 3.89 6.77 2.8 4.17 4.91 3.28 3.11 3.14 2.19 5.14 2.84 3.38 3.41 3.19 2.99 4.92 3.68 4.89 3.05 2.91 9.06 5.46 2.86 3.68
70000 29.15 3.12 2.72 6.58 44.32 5.23 2.33 350.14 2.28 17.37 3.65 2.77 127.41 1.97 192.37 6.49 3.5 3.98 2.63 13.56 14.47 5.42 19.84 3.17 7.85 17.16 4.01 5.23 7.82 3.75 7.96 2.37 4.58 5.8 4.34 3.96 10.48 5.97 16.63 5.54 3.03 86.88 16.69 11.49 6.58 5.28 4.68 5.58 5.47 10.25 4.08 22.68 5.15 8.57 3.37 5.88 2.58 5.79 6.19 10.95 27.59 9.23 3.06 8.36 7.51 4.29 1.94 2.23 2.77 10.66 3.53 2.25 12.23 1.79 6.4 2.9 2.82 16.58 2.47 8.32 3.7 2.78 3.37 2.9 3.75 5.69 3.92 7.08 2.83 4.15 4.9 3.26 3.08 3.15 2.21 5.16 2.86 3.35 3.42 3.18 2.97 4.96 3.69 4.82 3.05 2.91 9.34 5.49 2.85 3.61
80000 30.84 3.11 2.7 6.45 43.21 5.04 2.32 344.63 2.27 16.97 3.58 2.73 121.64 1.96 191.05 6.3 3.45 3.87 2.6 13.51 14.25 5.26 20.54 3.11 7.77 16.64 3.95 5.1 7.67 3.74 7.73 2.34 4.54 5.72 4.26 3.95 10.25 5.8 16.18 5.43 3.02 91.17 15.98 10.94 6.32 5.31 4.63 5.49 5.39 9.35 4.07 23.39 5.21 8.52 3.36 5.79 2.55 5.72 6.13 10.7 26.75 9.12 3.04 8.26 7.51 4.33 1.94 2.22 2.75 10.51 3.51 2.24 11.75 1.77 6.37 2.87 2.82 16.09 2.45 8.32 3.66 2.74 3.32 2.87 3.61 5.59 3.86 7.05 2.8 4.18 4.69 3.19 3.05 3.08 2.17 5.14 2.82 3.29 3.33 3.15 2.9 4.82 3.67 4.86 2.99 2.86 9.08 5.27 2.82 3.5
90000 30.06 3.17 2.71 6.37 44.33 5.1 2.32 370.25 2.27 16.85 3.59 2.71 138.47 1.94 209.9 6.3 3.5 3.86 2.6 13.53 15.39 5.26 22.41 3.11 8.26 17.0 3.96 5.13 7.68 3.68 7.83 2.33 4.51 5.66 4.24 3.93 10.16 5.86 16.37 5.47 3.0 96.94 16.45 11.68 6.68 5.28 4.67 5.52 5.4 9.71 4.22 26.4 5.61 9.21 3.42 5.96 2.55 5.75 6.25 10.45 26.32 9.49 3.11 8.19 7.56 4.46 1.94 2.22 2.74 11.46 3.46 2.25 13.0 1.8 6.53 2.84 2.82 17.72 2.46 8.69 3.67 2.75 3.34 2.87 3.77 5.93 3.87 7.53 2.8 4.12 5.06 3.18 3.02 3.13 2.16 5.3 2.83 3.23 3.34 3.11 2.91 4.75 3.65 4.88 2.97 2.88 9.24 5.23 2.86 3.53
100000 30.44 3.13 2.7 6.31 45.75 5.0 2.3 371.57 2.28 17.12 3.6 2.7 141.8 1.95 225.11 6.27 3.48 3.83 2.6 13.8 15.09 5.22 23.22 3.09 8.48 16.87 3.92 5.1 7.98 3.68 7.77 2.32 4.44 5.68 4.23 3.91 10.11 5.87 16.35 5.41 2.98 100.33 15.89 11.74 6.45 5.31 4.62 5.49 5.38 9.75 4.26 27.11 5.82 9.3 3.44 5.89 2.56 5.76 6.07 10.17 25.95 9.5 3.07 8.37 7.5 4.43 1.94 2.21 2.72 10.91 3.44 2.25 13.11 1.78 6.57 2.86 2.81 17.77 2.47 8.84 3.78 2.75 3.33 2.86 3.97 6.32 3.99 8.31 2.8 4.26 5.01 3.19 3.05 3.19 2.2 5.5 2.83 3.29 3.36 3.13 2.94 4.78 3.71 4.99 2.99 2.9 9.38 5.21 2.86 3.63
%/checkpoint/nllb/users/annaysun/checkpoint/flores200.ablation.v4.2/sweep.moe_drop/moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.3.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.all_tok_drp0.1.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/moe64_drop0.3_clsr.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 48.75 3.75 3.04 10.68 55.63 10.36 2.51 384.52 2.99 25.77 4.3 3.45 125.08 2.06 147.91 8.75 4.04 6.3 2.9 22.64 17.85 8.26 17.7 4.37 9.47 27.31 6.02 7.75 9.38 5.01 12.14 2.66 7.94 8.42 6.03 5.23 19.8 7.78 23.49 7.82 3.41 97.36 29.34 16.29 8.9 9.41 7.23 11.29 10.9 12.53 4.34 20.38 5.19 10.36 4.11 8.27 3.27 8.47 9.2 32.39 96.22 13.01 4.07 11.9 11.28 6.72 2.24 2.6 3.59 14.34 5.72 2.52 14.18 2.2 8.35 3.41 3.29 14.97 2.71 11.68 4.65 3.33 4.32 3.22 3.9 6.04 5.15 6.48 3.54 5.04 6.26 4.46 4.22 4.1 2.64 6.05 3.25 5.2 4.67 4.4 3.81 7.76 4.67 6.3 4.13 3.31 12.14 8.89 3.54 4.47
20000 36.67 3.4 2.87 7.87 42.88 6.85 2.42 336.2 2.56 20.61 3.9 3.0 102.79 2.0 119.69 7.18 3.67 4.75 2.73 15.5 14.23 6.37 15.61 3.57 7.91 19.77 4.67 6.02 8.24 4.08 9.38 2.47 5.75 6.64 4.85 4.42 13.38 6.37 18.36 6.3 3.18 70.53 21.83 13.15 7.84 6.66 5.46 7.19 7.0 10.48 3.95 17.68 4.7 8.49 3.61 6.48 2.83 6.58 6.95 17.15 44.82 9.91 3.39 9.49 8.87 5.17 2.06 2.35 3.12 11.44 4.35 2.36 11.76 1.93 7.06 3.13 3.02 13.19 2.58 8.97 4.15 3.05 3.79 3.06 3.48 5.11 4.39 6.0 3.1 4.46 5.2 3.73 3.55 3.51 2.29 5.28 3.05 4.14 4.02 3.67 3.33 5.98 4.07 5.37 3.54 3.09 10.29 6.77 3.1 3.97
30000 32.2 3.25 2.78 7.07 42.68 5.95 2.35 349.98 2.38 18.47 3.71 2.86 109.03 1.96 129.42 6.78 3.57 4.3 2.65 14.74 14.08 5.91 17.4 3.34 7.83 18.4 4.34 5.52 8.04 3.77 8.58 2.39 5.15 6.17 4.53 4.18 12.05 6.14 17.32 5.89 3.06 72.24 19.71 12.11 6.88 5.94 4.99 6.34 6.1 10.44 3.82 19.76 4.61 8.28 3.43 6.19 2.71 6.02 6.57 13.65 36.11 9.26 3.24 8.91 8.23 4.84 2.0 2.29 2.95 11.75 3.97 2.29 11.71 1.88 6.7 3.0 2.88 14.19 2.49 8.4 3.85 2.84 3.57 2.94 3.47 5.05 4.06 6.15 2.92 4.28 4.96 3.46 3.3 3.28 2.23 4.99 2.93 3.76 3.74 3.38 3.11 5.33 3.82 5.04 3.26 2.99 9.93 6.03 2.95 3.76
40000 30.89 3.2 2.78 6.95 41.92 5.66 2.37 356.65 2.35 17.88 3.67 2.84 108.86 1.96 130.77 6.57 3.52 4.14 2.64 14.32 13.45 5.6 17.55 3.28 7.54 17.43 4.16 5.44 7.88 3.75 8.17 2.38 4.92 5.96 4.34 4.03 10.91 5.94 17.03 5.67 3.05 73.15 18.11 11.83 6.79 5.71 4.88 5.96 5.76 10.07 3.97 19.97 4.77 8.27 3.41 6.17 2.68 5.85 6.32 12.49 33.11 9.05 3.16 8.56 7.98 4.73 2.0 2.27 2.89 11.38 3.79 2.29 11.96 1.86 6.72 2.94 2.87 14.42 2.5 7.92 3.8 2.86 3.51 2.93 3.7 5.37 4.03 6.41 2.91 4.26 5.11 3.36 3.24 3.18 2.19 5.12 2.91 3.61 3.63 3.32 3.06 5.18 3.8 5.02 3.17 2.95 10.12 5.77 2.9 3.63
50000 29.92 3.17 2.74 6.67 42.11 5.42 2.31 350.19 2.28 17.22 3.6 2.72 132.58 1.96 158.48 6.41 3.52 3.94 2.6 14.17 14.36 5.46 19.09 3.17 7.48 17.37 4.09 5.22 7.91 3.72 7.98 2.35 4.75 5.84 4.35 4.01 10.54 5.91 16.77 5.6 3.03 80.69 18.61 11.5 6.88 5.52 4.75 5.85 5.71 10.06 4.0 22.05 5.11 8.2 3.45 5.98 2.65 5.82 6.29 11.43 30.62 8.98 3.15 8.46 7.83 4.64 1.97 2.24 2.81 12.05 3.62 2.26 12.17 1.82 6.72 2.88 2.81 15.82 2.45 8.15 3.67 2.79 3.48 2.87 4.05 5.5 4.0 7.07 2.84 4.24 5.06 3.26 3.16 3.18 2.19 5.25 2.83 3.46 3.53 3.24 3.01 5.01 3.81 4.96 3.09 2.9 9.85 5.53 2.83 3.61
60000 29.73 3.12 2.71 6.6 42.34 5.15 2.3 361.77 2.32 16.96 3.61 2.75 127.15 1.95 174.72 6.33 3.45 3.92 2.59 13.13 14.05 5.35 19.48 3.12 7.36 17.05 4.05 5.19 7.85 3.72 7.89 2.34 4.66 5.7 4.23 4.01 10.1 5.88 16.31 5.49 3.02 78.64 16.83 11.49 6.77 5.49 4.65 5.69 5.52 9.57 4.07 21.84 5.13 7.91 3.35 5.87 2.59 5.65 6.09 10.8 29.09 8.74 3.1 8.38 7.62 4.29 1.95 2.22 2.76 11.09 3.57 2.25 12.27 1.82 6.51 2.86 2.79 14.97 2.44 8.04 3.64 2.74 3.38 2.86 3.78 5.36 3.93 7.06 2.8 4.14 4.9 3.2 3.07 3.13 2.16 5.18 2.81 3.37 3.41 3.16 2.92 4.88 3.69 4.9 3.02 2.87 9.41 5.3 2.81 3.48
70000 29.87 3.09 2.7 6.63 44.34 5.08 2.32 397.77 2.25 17.07 3.6 2.72 143.73 1.96 200.32 6.33 3.46 3.87 2.61 14.37 14.83 5.4 22.18 3.11 7.98 17.17 3.99 5.2 7.81 3.78 7.87 2.35 4.58 5.7 4.26 3.99 10.17 5.9 16.61 5.45 3.0 83.74 16.52 12.35 6.72 5.39 4.64 5.74 5.54 10.01 4.26 25.27 5.56 8.59 3.44 5.89 2.59 5.77 6.23 10.49 28.0 9.18 3.13 8.32 7.68 4.45 1.95 2.21 2.74 11.64 3.51 2.24 12.42 1.78 6.55 2.86 2.78 17.84 2.46 8.99 3.69 2.74 3.37 2.86 4.18 5.86 3.99 7.81 2.82 4.2 4.96 3.21 3.06 3.17 2.18 5.25 2.83 3.39 3.49 3.13 2.94 4.92 3.69 4.9 3.01 2.88 10.7 5.38 2.81 3.47
80000 32.54 3.13 2.71 6.59 46.33 4.96 2.35 421.39 2.28 17.02 3.56 2.73 156.4 1.96 229.3 6.32 3.46 3.84 2.59 14.68 15.3 5.33 22.68 3.1 7.87 17.46 3.98 5.14 8.0 3.79 7.8 2.34 4.51 5.68 4.2 4.01 10.09 5.91 16.34 5.39 3.01 93.68 15.9 12.48 6.52 5.37 4.63 5.77 5.6 9.54 4.11 26.09 5.62 8.67 3.47 5.94 2.59 5.63 6.1 10.29 26.65 9.17 3.14 8.42 7.73 4.55 1.95 2.22 2.74 11.67 3.5 2.26 13.6 1.79 6.89 2.88 2.82 17.62 2.46 9.25 3.64 2.73 3.39 2.87 4.12 6.08 4.05 8.16 2.82 4.29 5.24 3.17 3.07 3.18 2.22 5.51 2.83 3.37 3.4 3.15 2.94 4.92 3.8 5.09 3.02 2.89 10.62 5.25 2.83 3.45
90000 30.26 3.14 2.7 6.33 46.24 4.95 2.32 406.55 2.24 17.44 3.55 2.68 171.15 1.95 230.81 6.3 3.45 3.79 2.58 14.47 15.57 5.21 25.2 3.08 8.13 17.15 3.91 5.0 8.0 3.72 7.72 2.31 4.44 5.54 4.13 3.93 9.73 5.85 16.55 5.31 2.96 94.5 16.27 13.72 6.49 5.4 4.68 5.84 5.57 9.73 4.39 29.58 6.05 9.03 3.52 5.96 2.57 5.64 6.3 10.03 26.38 9.34 3.15 8.34 7.65 4.61 1.94 2.2 2.69 12.11 3.45 2.24 13.57 1.78 6.86 2.86 2.82 19.79 2.47 9.4 3.64 2.75 3.39 2.88 4.26 6.2 4.04 8.51 2.78 4.26 5.23 3.17 3.05 3.18 2.22 5.57 2.84 3.35 3.45 3.12 2.92 4.83 3.74 5.05 3.01 2.89 10.84 5.26 2.82 3.38
100000 30.16 3.12 2.69 6.45 45.23 4.86 2.31 409.26 2.25 17.09 3.56 2.69 170.96 1.95 245.82 6.23 3.45 3.78 2.6 14.39 15.41 5.26 24.91 3.06 8.11 17.02 3.88 5.02 8.11 3.74 7.81 2.32 4.45 5.57 4.14 3.93 9.75 5.85 16.55 5.31 2.96 97.1 16.13 12.43 6.62 5.46 4.67 5.79 5.49 9.57 4.2 29.47 6.15 9.04 3.53 5.92 2.56 5.75 6.19 9.8 26.07 9.4 3.14 8.27 7.61 4.54 1.92 2.19 2.68 12.6 3.41 2.23 13.58 1.76 6.96 2.84 2.79 19.25 2.45 9.82 3.61 2.72 3.36 2.86 4.25 6.28 4.01 8.87 2.79 4.28 5.21 3.16 3.03 3.14 2.21 5.6 2.81 3.36 3.41 3.12 2.94 4.78 3.75 5.13 3.0 2.87 10.83 5.12 2.83 3.49
%/checkpoint/nllb/users/annaysun/checkpoint/flores200.ablation.v4.2/sweep.moe_drop/moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.3.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.clsr1.c_wt0.1.c_p0.8.fully_sharded.entsrc.det.transformer.ELS24.DLS24.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/moe64_drop0.3_clsr_cdrop0.1.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 48.19 3.76 3.05 11.01 54.72 10.46 2.51 365.6 3.08 26.22 4.33 3.44 120.74 2.06 143.3 8.88 4.08 6.47 2.91 22.11 17.82 8.32 17.42 4.42 9.0 27.26 6.05 7.79 9.42 5.16 12.27 2.66 7.89 8.72 6.15 5.26 20.11 7.8 23.66 7.83 3.44 93.41 29.58 14.7 8.86 9.5 7.17 11.23 11.05 12.41 4.33 20.1 5.14 10.16 4.05 8.27 3.21 8.49 9.09 32.05 90.61 13.28 4.05 11.6 11.52 6.49 2.23 2.62 3.6 13.79 5.7 2.54 13.7 2.18 8.23 3.42 3.28 14.33 2.7 11.6 4.61 3.31 4.25 3.22 3.68 5.86 5.01 6.37 3.52 5.0 6.24 4.42 4.14 4.01 2.54 5.9 3.27 5.19 4.53 4.35 3.79 7.72 4.58 6.15 4.07 3.29 11.07 8.68 3.51 4.34
20000 34.89 3.32 2.86 8.0 42.61 6.87 2.4 337.31 2.58 21.07 3.92 3.02 104.52 2.01 111.8 7.28 3.74 4.8 2.74 16.54 14.57 6.67 16.15 3.62 8.1 21.17 4.77 6.15 8.4 4.01 9.51 2.48 5.76 6.89 4.94 4.54 14.11 6.53 18.97 6.47 3.17 72.21 22.66 12.14 7.56 6.67 5.46 7.09 7.03 10.61 3.97 18.37 4.73 8.75 3.61 6.83 2.82 6.61 7.14 17.23 44.58 9.89 3.42 9.56 8.95 5.34 2.07 2.38 3.1 12.55 4.35 2.36 11.85 1.95 7.09 3.17 3.06 14.01 2.59 8.81 4.18 3.06 3.78 3.1 3.47 5.12 4.42 6.04 3.16 4.48 5.35 3.81 3.63 3.45 2.27 5.28 3.09 4.19 4.07 3.68 3.34 6.01 4.06 5.36 3.55 3.13 10.74 6.88 3.11 4.04
30000 32.46 3.3 2.79 7.2 40.52 6.05 2.36 343.16 2.5 18.78 3.75 2.87 101.77 1.96 114.84 6.8 3.57 4.36 2.67 15.59 13.79 6.03 16.77 3.38 7.62 18.64 4.44 5.61 7.87 3.77 8.6 2.4 5.22 6.26 4.57 4.2 12.18 6.14 17.05 5.96 3.09 69.29 20.16 11.8 7.12 6.07 4.99 6.19 6.09 9.88 3.76 19.08 4.63 8.22 3.45 6.23 2.69 6.08 6.61 13.88 36.2 9.26 3.23 8.86 8.2 4.7 2.0 2.31 2.92 11.27 3.95 2.3 11.43 1.88 6.75 3.04 2.92 13.82 2.55 8.09 3.95 2.92 3.55 3.0 3.3 4.99 4.09 6.0 2.97 4.32 4.92 3.52 3.37 3.34 2.25 4.98 2.97 3.8 3.78 3.46 3.16 5.42 3.81 4.99 3.3 3.02 9.33 5.93 2.97 3.81
40000 30.09 3.23 2.76 6.82 39.66 5.67 2.36 341.8 2.43 18.51 3.69 2.87 106.82 1.97 120.54 6.72 3.57 4.18 2.67 14.75 13.2 5.76 17.44 3.32 7.54 18.31 4.24 5.42 7.8 3.71 8.26 2.39 4.91 6.07 4.41 4.1 11.32 6.03 17.09 5.78 3.07 70.09 19.01 11.16 6.84 5.64 4.8 5.86 5.77 9.86 3.81 19.63 4.68 8.16 3.4 6.21 2.64 5.89 6.37 12.46 32.93 8.89 3.2 8.52 7.97 4.74 1.99 2.28 2.87 11.56 3.78 2.28 11.65 1.85 6.62 2.94 2.88 14.13 2.5 7.73 3.84 2.86 3.48 2.94 3.44 5.01 4.02 6.12 2.9 4.25 5.0 3.41 3.26 3.19 2.19 5.02 2.92 3.62 3.67 3.36 3.06 5.19 3.82 4.92 3.18 2.97 9.61 5.77 2.9 3.71
50000 29.28 3.21 2.77 6.62 39.87 5.32 2.34 349.86 2.36 17.86 3.62 2.75 112.11 1.95 131.74 6.33 3.47 4.0 2.61 13.52 13.37 5.42 18.06 3.17 7.4 17.04 4.1 5.21 7.75 3.59 7.96 2.34 4.71 5.85 4.27 4.01 10.64 5.92 16.19 5.57 3.02 70.63 17.73 11.26 6.78 5.46 4.7 5.62 5.48 9.38 3.81 20.76 4.78 7.95 3.36 5.96 2.6 5.69 6.16 11.6 30.52 8.74 3.13 8.27 7.69 4.27 1.96 2.24 2.81 10.62 3.64 2.26 11.9 1.8 6.44 2.92 2.87 14.89 2.51 7.54 3.81 2.85 3.43 2.95 3.53 5.06 3.9 6.45 2.89 4.16 4.81 3.36 3.2 3.13 2.13 4.98 2.9 3.54 3.54 3.29 3.05 5.03 3.7 4.78 3.15 2.95 9.21 5.45 2.84 3.61
60000 28.73 3.18 2.71 6.5 39.86 5.21 2.33 344.6 2.34 17.0 3.61 2.73 110.24 1.94 138.76 6.33 3.5 3.87 2.59 13.0 13.32 5.38 18.33 3.13 7.44 16.86 4.06 5.17 7.66 3.5 7.83 2.33 4.59 5.71 4.21 3.99 10.4 5.77 15.97 5.53 3.01 68.77 17.0 10.94 6.59 5.31 4.59 5.42 5.28 9.27 3.78 21.07 4.83 8.03 3.31 5.82 2.57 5.53 6.15 11.04 29.43 8.76 3.11 8.18 7.54 4.2 1.95 2.22 2.74 10.96 3.55 2.25 12.02 1.8 6.31 2.88 2.8 14.52 2.46 7.45 3.73 2.75 3.33 2.87 3.41 4.91 3.87 6.62 2.8 4.1 4.72 3.28 3.11 3.13 2.11 4.95 2.85 3.39 3.46 3.19 2.97 4.83 3.65 4.74 3.07 2.9 9.15 5.31 2.8 3.64
70000 28.86 3.13 2.7 6.43 41.37 5.13 2.31 353.93 2.29 17.0 3.56 2.68 123.16 1.94 162.46 6.26 3.42 3.79 2.58 13.36 13.05 5.29 19.55 3.09 7.38 16.38 3.93 5.09 7.68 3.55 7.72 2.31 4.49 5.65 4.17 3.9 10.17 5.73 15.96 5.4 3.0 75.35 16.64 11.32 6.48 5.19 4.56 5.45 5.21 9.23 3.87 22.68 5.07 8.05 3.32 5.77 2.55 5.51 5.95 10.71 28.53 8.73 3.14 8.13 7.46 4.18 1.94 2.22 2.71 11.12 3.52 2.24 12.1 1.78 6.36 2.86 2.79 15.98 2.45 7.73 3.7 2.75 3.34 2.87 3.58 5.06 3.85 6.9 2.78 4.11 4.78 3.25 3.09 3.07 2.17 4.96 2.84 3.37 3.42 3.17 2.97 4.86 3.63 4.74 3.04 2.88 10.03 5.24 2.8 3.56
80000 28.03 3.15 2.71 6.35 40.87 4.94 2.34 356.81 2.31 17.2 3.55 2.72 116.7 1.95 161.36 6.19 3.44 3.78 2.59 12.87 13.17 5.23 19.23 3.09 7.34 16.56 3.94 5.05 7.53 3.58 7.56 2.31 4.49 5.6 4.16 3.92 9.98 5.77 15.68 5.37 3.01 74.18 16.19 12.11 6.47 5.18 4.53 5.38 5.15 8.97 3.87 22.12 5.08 7.98 3.33 5.73 2.54 5.5 5.98 10.43 26.66 8.66 3.09 7.99 7.39 4.21 1.94 2.21 2.67 11.09 3.47 2.23 12.06 1.78 6.3 2.84 2.79 16.22 2.45 7.87 3.63 2.72 3.32 2.87 3.67 5.12 3.79 6.8 2.79 4.07 4.69 3.17 3.02 3.07 2.19 4.9 2.82 3.31 3.39 3.13 2.9 4.84 3.64 4.67 3.01 2.86 9.53 5.22 2.8 3.54
90000 28.55 3.17 2.69 6.27 41.59 4.88 2.32 354.37 2.28 16.77 3.55 2.69 120.22 1.95 169.99 6.2 3.46 3.78 2.58 13.4 13.87 5.24 21.29 3.08 7.74 16.16 3.94 5.05 7.65 3.54 7.65 2.31 4.49 5.58 4.14 3.92 9.92 5.74 15.77 5.36 2.99 76.82 16.44 11.49 6.59 5.2 4.5 5.36 5.14 9.05 3.98 24.55 5.3 8.19 3.36 5.75 2.56 5.48 6.04 10.2 26.87 8.9 3.14 7.96 7.42 4.25 1.93 2.2 2.67 11.08 3.43 2.23 12.68 1.79 6.38 2.83 2.79 16.93 2.45 8.02 3.63 2.73 3.32 2.86 3.77 5.4 3.85 7.29 2.76 4.13 5.05 3.18 3.03 3.05 2.16 4.96 2.82 3.29 3.35 3.11 2.91 4.78 3.6 4.76 3.0 2.86 10.13 5.15 2.79 3.59
100000 27.53 3.15 2.67 6.28 42.21 4.86 2.3 374.08 2.28 16.53 3.55 2.68 125.33 1.94 183.15 6.17 3.43 3.74 2.58 13.1 13.52 5.15 20.84 3.05 7.4 16.07 3.92 5.02 7.51 3.55 7.5 2.3 4.43 5.57 4.13 3.92 9.82 5.71 15.21 5.33 2.96 76.1 16.36 11.62 6.52 5.22 4.38 5.35 5.13 9.05 3.81 24.46 5.25 8.12 3.33 5.68 2.53 5.51 5.88 9.96 25.85 8.93 3.05 8.03 7.33 4.29 1.91 2.19 2.65 10.92 3.38 2.22 12.45 1.77 6.34 2.81 2.76 16.13 2.44 8.14 3.61 2.7 3.29 2.84 3.7 5.26 3.87 7.29 2.76 4.13 4.8 3.15 3.01 3.07 2.18 5.03 2.79 3.26 3.33 3.11 2.89 4.65 3.62 4.76 2.98 2.84 9.6 5.12 2.74 3.47
%/checkpoint/nllb/users/annaysun/checkpoint/flores200.ablation.v4.2/sweep.moe_drop/moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.3.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.clsr1.c_wt0.1.c_p0.8.c_drp0.1.fully_sharded.entsrc.det.transformer.ELS24.DLS24.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/moe64_drop0.3_freq4.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 53.01 3.81 3.11 10.83 54.94 11.1 2.53 396.09 3.09 26.81 4.45 3.52 121.09 2.06 152.54 8.78 4.12 6.69 2.93 23.62 18.67 8.59 17.18 4.48 9.26 28.68 6.26 7.83 9.43 5.33 12.66 2.7 8.06 8.95 6.35 5.38 20.68 8.13 24.17 8.23 3.48 101.1 30.1 17.12 9.18 9.54 7.42 11.14 11.68 12.26 4.48 19.82 5.19 10.38 4.11 8.21 3.22 8.85 9.63 32.54 94.49 13.78 4.28 12.07 11.49 6.52 2.23 2.61 3.61 13.89 5.81 2.52 14.02 2.2 8.51 3.4 3.28 14.81 2.7 11.37 4.66 3.32 4.39 3.26 3.82 5.91 5.01 6.37 3.47 5.0 6.22 4.34 4.16 3.97 2.56 5.92 3.28 5.22 4.71 4.45 3.78 7.69 4.63 6.27 4.09 3.33 11.57 8.44 3.55 4.43
20000 37.86 3.38 2.85 8.18 44.08 7.16 2.4 329.53 2.64 21.27 4.01 3.06 101.34 2.02 119.14 7.49 3.74 4.96 2.75 17.13 15.17 6.89 16.1 3.7 8.19 21.3 4.9 6.28 8.52 4.25 9.96 2.49 5.9 7.08 5.02 4.63 14.71 6.7 19.21 6.57 3.21 73.91 24.33 12.86 7.78 6.76 5.53 7.21 7.3 11.05 3.96 18.25 4.75 8.97 3.67 6.84 2.86 6.69 7.21 17.59 45.18 10.29 3.55 9.59 9.12 5.18 2.1 2.39 3.17 11.84 4.44 2.38 11.71 1.98 7.1 3.17 3.05 13.46 2.59 9.02 4.16 3.08 3.84 3.09 3.61 5.17 4.37 5.91 3.12 4.48 5.33 3.8 3.63 3.49 2.3 5.26 3.09 4.21 4.06 3.74 3.37 6.08 4.09 5.39 3.57 3.13 9.65 6.74 3.13 4.03
30000 33.78 3.28 2.77 7.43 41.11 6.28 2.34 353.52 2.49 18.67 3.78 2.9 94.53 1.97 122.72 6.79 3.55 4.48 2.67 14.93 13.95 6.28 16.63 3.44 7.93 19.23 4.53 5.67 8.24 3.99 9.09 2.41 5.31 6.46 4.69 4.28 12.53 6.39 17.52 6.11 3.11 68.56 20.44 11.91 7.07 6.1 5.19 6.43 6.37 10.53 3.79 18.88 4.61 8.66 3.47 6.44 2.75 6.21 6.78 14.08 37.55 9.54 3.35 9.08 8.43 4.68 2.04 2.34 2.99 10.66 4.09 2.34 11.37 1.91 6.8 3.01 2.94 13.48 2.55 8.19 3.95 2.9 3.63 3.0 3.63 5.0 4.12 6.01 2.95 4.37 4.97 3.53 3.34 3.28 2.25 4.97 2.97 3.83 3.82 3.49 3.18 5.4 3.88 5.13 3.31 3.01 9.0 6.04 3.01 3.8
40000 31.84 3.23 2.74 7.16 40.28 5.92 2.33 335.37 2.42 17.97 3.77 2.88 102.63 1.96 124.5 6.63 3.55 4.26 2.65 13.73 13.33 5.99 16.44 3.35 7.59 18.42 4.29 5.51 7.98 3.86 8.62 2.4 5.0 6.23 4.49 4.16 11.53 6.21 17.2 5.89 3.09 67.5 19.43 11.03 6.92 5.82 4.92 6.01 5.97 10.3 3.83 18.81 4.68 8.38 3.41 6.27 2.65 6.05 6.56 12.91 34.73 9.23 3.27 8.73 8.11 4.7 2.0 2.29 2.92 11.49 3.91 2.3 11.74 1.86 6.59 2.94 2.89 14.04 2.49 8.07 3.87 2.86 3.5 2.93 3.67 5.18 3.98 6.03 2.85 4.27 5.07 3.39 3.22 3.17 2.22 4.94 2.91 3.58 3.69 3.38 3.07 5.2 3.8 4.98 3.19 2.95 9.35 5.89 2.95 3.73
50000 30.26 3.19 2.72 6.82 40.37 5.5 2.32 353.0 2.34 17.4 3.67 2.78 101.52 1.94 124.06 6.38 3.47 4.06 2.61 13.84 13.62 5.73 17.05 3.25 7.57 17.82 4.17 5.32 8.0 3.74 8.33 2.35 4.83 6.04 4.41 4.04 11.01 6.08 16.63 5.67 3.02 68.11 18.63 11.95 6.84 5.59 4.77 5.8 5.78 9.95 3.86 19.65 4.85 8.2 3.4 6.12 2.63 5.85 6.24 11.96 31.33 9.15 3.18 8.55 7.99 4.46 1.98 2.26 2.82 10.96 3.74 2.28 11.52 1.83 6.61 2.87 2.83 15.24 2.47 7.88 3.81 2.81 3.42 2.9 4.1 5.41 3.9 6.64 2.83 4.26 4.97 3.32 3.17 3.17 2.18 4.95 2.87 3.52 3.61 3.26 3.02 5.06 3.74 4.95 3.11 2.91 8.98 5.69 2.87 3.66
60000 29.59 3.17 2.76 6.69 40.56 5.38 2.34 336.97 2.31 16.7 3.64 2.77 99.7 1.95 130.2 6.28 3.46 3.99 2.6 13.16 13.17 5.6 16.75 3.22 7.23 17.33 4.12 5.26 8.06 3.72 8.16 2.35 4.68 5.93 4.36 4.02 10.81 5.97 16.2 5.6 3.03 67.88 17.49 10.96 6.6 5.47 4.76 5.62 5.52 9.6 3.71 19.04 4.84 7.93 3.32 5.93 2.59 5.76 6.16 11.41 30.09 8.98 3.14 8.38 7.71 4.4 1.97 2.25 2.83 10.85 3.69 2.28 12.03 1.84 6.46 2.95 2.86 14.61 2.5 7.88 3.8 2.85 3.43 2.93 4.01 5.28 3.93 6.77 2.84 4.22 4.81 3.36 3.18 3.17 2.24 4.99 2.9 3.53 3.61 3.28 3.05 4.98 3.69 4.84 3.13 2.94 8.65 5.48 2.86 3.75
70000 30.17 3.17 2.71 6.69 41.27 5.27 2.32 344.32 2.33 16.92 3.63 2.77 113.05 1.94 156.17 6.4 3.46 3.95 2.61 13.63 13.35 5.71 18.04 3.23 7.63 17.37 4.08 5.31 8.0 3.69 8.13 2.34 4.65 5.91 4.31 4.03 10.74 5.89 16.35 5.57 3.02 70.57 17.82 11.76 6.74 5.36 4.68 5.59 5.38 9.67 3.82 20.29 5.15 8.1 3.34 5.81 2.59 5.71 6.27 11.04 27.96 9.3 3.13 8.36 7.62 4.43 1.96 2.24 2.78 11.28 3.64 2.26 12.77 1.82 6.55 2.89 2.82 16.93 2.48 8.22 3.75 2.76 3.38 2.89 4.44 5.63 3.92 7.23 2.77 4.23 5.06 3.32 3.12 3.17 2.19 5.03 2.86 3.47 3.6 3.24 3.0 5.0 3.7 4.9 3.09 2.9 9.41 5.42 2.86 3.51
80000 30.07 3.12 2.71 6.61 41.23 5.23 2.33 347.02 2.36 16.7 3.64 2.78 110.3 1.96 143.75 6.39 3.52 3.9 2.61 13.21 13.43 5.51 17.84 3.16 7.52 16.94 4.07 5.24 8.08 3.76 8.01 2.33 4.62 5.85 4.31 4.08 10.45 5.98 16.63 5.54 3.03 70.19 16.96 12.45 6.76 5.37 4.58 5.51 5.4 9.15 3.8 19.9 5.12 8.12 3.32 5.94 2.57 5.67 6.1 10.7 27.68 9.27 3.11 8.28 7.61 4.52 1.95 2.24 2.76 11.47 3.59 2.27 12.82 1.8 6.47 2.9 2.85 16.14 2.49 7.99 3.77 2.79 3.39 2.9 4.45 5.83 3.9 7.25 2.82 4.22 4.83 3.31 3.1 3.16 2.31 5.04 2.86 3.4 3.56 3.19 3.0 4.84 3.68 4.82 3.06 2.93 8.93 5.37 2.85 3.56
90000 30.35 3.16 2.7 6.54 41.94 5.25 2.31 351.64 2.31 16.81 3.6 2.72 117.6 1.94 166.34 6.23 3.43 3.87 2.58 13.51 13.64 5.42 19.07 3.15 7.32 17.13 4.02 5.13 7.93 3.66 8.05 2.32 4.55 5.74 4.27 4.02 10.32 5.89 16.17 5.47 2.98 74.37 17.58 11.8 6.5 5.32 4.71 5.51 5.46 9.18 3.79 21.97 5.45 8.16 3.39 5.89 2.57 5.75 6.2 10.51 27.16 9.42 3.09 8.31 7.63 4.5 1.94 2.22 2.73 11.31 3.52 2.25 13.0 1.81 6.51 2.86 2.82 16.93 2.47 8.43 3.7 2.77 3.36 2.88 4.41 5.8 3.88 7.69 2.78 4.18 5.23 3.23 3.09 3.14 2.23 5.09 2.84 3.37 3.53 3.18 2.98 5.01 3.7 4.83 3.05 2.9 9.26 5.39 2.84 3.58
100000 28.9 3.09 2.67 6.46 42.63 5.11 2.28 358.38 2.27 16.86 3.55 2.68 115.14 1.93 172.57 6.25 3.4 3.81 2.57 13.04 13.68 5.43 18.71 3.13 7.56 16.72 3.97 5.13 7.99 3.7 7.92 2.3 4.54 5.71 4.24 3.96 10.21 5.81 15.8 5.38 2.94 74.03 17.13 11.58 6.6 5.38 4.5 5.43 5.38 9.27 3.87 21.33 5.51 8.24 3.35 5.81 2.54 5.67 5.93 10.36 26.66 9.57 3.05 8.23 7.53 4.27 1.92 2.2 2.72 11.21 3.48 2.23 13.14 1.8 6.48 2.79 2.77 16.32 2.41 8.38 3.65 2.7 3.29 2.82 4.25 5.85 3.84 7.76 2.75 4.16 5.03 3.15 3.0 3.06 2.22 5.04 2.77 3.25 3.41 3.13 2.93 4.71 3.66 4.82 2.96 2.84 8.75 5.21 2.81 3.47
%/checkpoint/nllb/users/elbayadm/flores200.ablation.v4.2/sweep.expert_count.overall_dropout/correct_moe64.mfp16.mu200000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.3.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.mfreq4.moe_w0.01.all.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/moe64_drop0.3_gt0.1.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 50.04 3.79 3.14 10.94 52.04 10.9 2.52 381.03 3.02 26.18 4.35 3.47 115.46 2.07 139.29 8.68 4.09 6.59 2.9 22.66 18.21 8.48 16.66 4.37 9.09 28.42 6.14 7.74 9.26 5.17 12.24 2.66 8.05 8.87 6.27 5.34 20.7 7.92 23.54 7.97 3.44 99.46 28.08 14.8 8.67 9.56 7.21 11.39 12.06 11.88 4.28 19.24 5.22 10.13 4.15 8.23 3.26 8.67 9.16 31.72 90.83 13.18 4.03 12.02 11.56 6.67 2.24 2.63 3.57 12.97 5.74 2.54 14.22 2.16 8.6 3.39 3.24 14.58 2.69 11.33 4.6 3.29 4.29 3.21 3.69 5.92 5.04 6.44 3.47 5.04 6.38 4.31 4.09 3.89 2.56 5.92 3.26 5.08 4.5 4.31 3.73 7.59 4.67 6.28 4.02 3.3 11.4 8.93 3.58 4.5
20000 35.45 3.41 2.86 8.09 43.38 7.11 2.41 323.09 2.59 21.65 3.99 3.08 97.63 2.01 120.15 7.35 3.76 4.91 2.77 14.98 14.38 6.69 15.64 3.62 7.88 21.1 4.75 6.19 8.36 4.03 9.74 2.5 5.66 6.79 4.96 4.49 14.07 6.58 19.34 6.43 3.24 72.98 21.68 11.9 7.61 6.66 5.39 7.26 7.44 10.47 3.91 17.67 4.62 8.6 3.58 6.77 2.83 6.72 7.06 17.36 44.41 9.99 3.38 9.47 8.98 4.94 2.08 2.41 3.28 10.38 4.53 2.42 11.44 1.94 7.07 3.15 3.06 12.5 2.6 8.89 4.18 3.08 3.79 3.1 3.31 5.08 4.34 5.96 3.16 4.52 5.23 3.75 3.59 3.45 2.29 5.17 3.09 4.05 3.91 3.69 3.35 5.93 4.1 5.41 3.5 3.12 9.47 6.91 3.14 4.0
30000 33.33 3.39 2.82 7.41 40.42 6.16 2.38 338.76 2.51 19.64 3.89 2.97 93.46 2.01 117.05 7.14 3.67 4.51 2.75 15.9 14.29 6.48 17.53 3.5 8.1 19.62 4.59 5.81 8.35 3.8 9.14 2.45 5.31 6.45 4.7 4.31 12.59 6.48 18.24 6.08 3.2 69.2 19.76 11.74 7.26 6.06 5.06 6.34 6.4 10.68 3.75 19.58 4.55 8.56 3.45 6.55 2.74 6.15 6.62 13.9 36.9 9.35 3.22 8.99 8.49 4.5 2.05 2.36 3.07 10.39 4.03 2.41 11.14 1.93 6.68 3.1 2.97 12.85 2.59 8.03 3.96 2.98 3.61 3.05 3.46 5.01 4.13 6.08 3.08 4.46 4.98 3.57 3.36 3.32 2.3 4.93 3.03 3.81 3.7 3.45 3.2 5.42 3.9 5.13 3.32 3.08 9.02 6.11 3.03 3.82
40000 31.99 3.4 2.83 6.95 39.37 5.66 2.44 307.34 2.49 18.98 3.89 2.97 94.27 2.01 116.82 6.87 3.67 4.33 2.74 14.07 12.95 6.1 17.3 3.42 7.74 18.41 4.3 5.65 7.94 3.66 8.68 2.42 4.86 6.34 4.53 4.21 11.7 6.27 17.2 5.84 3.19 67.25 18.75 11.77 6.98 5.59 4.83 6.02 5.92 10.4 3.71 19.09 4.56 8.21 3.39 6.37 2.69 6.05 6.57 12.91 35.13 8.87 3.15 8.76 8.14 4.61 2.03 2.38 3.18 10.68 3.93 2.44 11.74 1.89 6.6 3.11 3.01 14.15 2.62 7.85 3.95 3.02 3.58 3.07 3.6 5.15 4.08 6.38 3.2 4.47 5.13 3.54 3.4 3.25 2.35 4.98 3.04 3.72 3.67 3.47 3.2 5.24 3.87 5.02 3.31 3.12 9.14 5.87 3.0 3.86
50000 30.37 3.36 2.78 6.77 38.79 5.36 2.37 326.2 2.4 18.37 3.77 2.87 100.32 1.98 128.08 6.62 3.58 4.11 2.69 13.5 13.04 5.74 17.98 3.27 7.45 17.76 4.13 5.38 8.07 3.6 8.2 2.38 4.62 6.01 4.35 4.06 10.94 6.06 16.78 5.66 3.16 65.39 17.88 11.97 6.95 5.34 4.7 5.77 5.65 9.3 3.66 20.36 4.56 8.1 3.33 6.14 2.63 5.78 6.19 11.84 31.88 8.91 3.12 8.57 7.94 4.25 2.01 2.37 3.17 10.35 3.87 2.48 11.37 1.86 6.46 3.13 3.02 14.32 2.65 7.7 3.94 3.05 3.59 3.11 3.53 5.15 4.04 6.72 3.2 4.5 5.01 3.57 3.37 3.22 2.32 5.0 3.06 3.7 3.6 3.47 3.21 5.11 3.78 4.91 3.29 3.11 8.59 5.75 2.93 3.82
60000 28.48 3.31 2.75 6.66 38.95 5.25 2.37 321.45 2.35 17.54 3.74 2.83 92.57 1.98 121.94 6.55 3.57 3.99 2.67 13.56 12.96 5.67 17.92 3.21 7.6 17.52 4.11 5.35 8.02 3.56 8.13 2.38 4.6 5.91 4.32 4.08 10.73 5.96 16.65 5.62 3.12 65.79 16.9 10.66 6.85 5.24 4.58 5.57 5.47 9.77 3.72 19.84 4.66 8.07 3.32 6.05 2.62 5.68 6.19 11.39 30.51 8.82 3.07 8.34 7.76 4.28 1.99 2.3 3.02 10.88 3.66 2.36 11.86 1.84 6.4 2.99 2.87 14.38 2.52 7.34 3.78 2.87 3.41 2.95 3.53 5.14 3.94 6.74 2.97 4.31 4.96 3.34 3.17 3.2 2.23 5.01 2.92 3.44 3.51 3.25 3.04 4.85 3.72 4.86 3.11 2.99 8.91 5.42 2.88 3.61
70000 29.64 3.25 2.75 6.64 39.61 5.13 2.36 329.48 2.31 17.47 3.72 2.8 98.71 1.98 143.83 6.48 3.53 3.93 2.67 13.63 12.92 5.59 18.96 3.18 7.59 16.97 4.02 5.27 8.01 3.55 8.05 2.36 4.51 5.92 4.27 4.0 10.6 5.93 16.29 5.53 3.08 66.77 17.08 11.49 6.78 5.16 4.58 5.49 5.33 9.81 3.82 21.1 4.99 8.13 3.31 5.91 2.59 5.69 6.19 11.02 29.1 8.93 3.06 8.24 7.62 4.18 1.96 2.3 2.99 11.21 3.63 2.35 12.22 1.82 6.39 2.96 2.87 16.6 2.51 7.8 3.8 2.89 3.39 2.95 3.83 5.48 3.92 7.39 2.97 4.3 4.95 3.35 3.2 3.12 2.25 5.0 2.92 3.44 3.49 3.26 3.07 4.87 3.68 4.81 3.13 2.97 9.24 5.33 2.87 3.55
80000 30.38 3.24 2.74 6.58 41.08 5.09 2.36 348.62 2.36 17.8 3.66 2.81 111.28 1.97 150.04 6.57 3.52 3.92 2.65 13.69 13.63 5.54 20.0 3.15 7.61 17.23 3.98 5.16 8.34 3.61 8.11 2.35 4.53 5.87 4.24 4.01 10.28 5.98 17.09 5.46 3.12 70.73 16.55 11.7 6.73 5.19 4.51 5.45 5.33 9.62 3.81 21.91 4.99 8.0 3.31 5.94 2.56 5.58 5.98 10.56 27.92 9.02 3.1 8.28 7.62 4.24 1.96 2.26 2.86 11.5 3.55 2.3 12.22 1.8 6.44 2.93 2.87 17.16 2.49 7.7 3.71 2.82 3.37 2.93 3.94 5.6 3.95 7.48 2.93 4.29 4.98 3.26 3.1 3.11 2.24 5.09 2.88 3.34 3.46 3.18 2.99 4.8 3.73 4.86 3.06 2.94 9.09 5.34 2.86 3.6
90000 28.95 3.24 2.7 6.44 40.15 4.99 2.33 325.01 2.31 17.03 3.66 2.79 102.26 1.97 151.34 6.44 3.5 3.87 2.65 13.47 13.63 5.43 20.93 3.12 7.82 16.9 3.96 5.12 7.92 3.58 7.98 2.35 4.46 5.76 4.23 3.98 10.19 5.91 16.17 5.4 3.07 69.62 16.23 11.75 6.79 5.26 4.52 5.48 5.29 9.84 3.81 23.44 5.19 8.26 3.34 5.9 2.56 5.62 6.08 10.44 28.58 9.18 3.08 8.11 7.56 4.15 1.95 2.24 2.8 10.46 3.55 2.27 12.11 1.8 6.47 2.83 2.81 16.3 2.45 7.7 3.62 2.76 3.34 2.87 3.69 5.51 3.89 7.56 2.81 4.22 4.87 3.2 3.04 3.07 2.17 5.07 2.83 3.29 3.35 3.15 2.93 4.71 3.68 4.86 3.01 2.88 8.52 5.23 2.86 3.48
100000 28.48 3.23 2.72 6.46 40.82 4.95 2.33 356.47 2.28 17.09 3.62 2.74 110.87 1.97 171.1 6.4 3.47 3.82 2.63 13.68 14.08 5.43 21.35 3.08 8.11 16.61 3.96 5.12 8.08 3.53 7.9 2.35 4.44 5.75 4.17 3.97 10.06 5.86 16.43 5.36 3.03 70.8 16.23 11.83 6.73 5.19 4.5 5.41 5.24 9.82 4.05 24.27 5.62 8.62 3.44 5.89 2.6 5.57 5.98 10.31 27.6 9.24 3.1 8.23 7.54 4.27 1.98 2.24 2.78 11.04 3.51 2.29 13.22 1.82 6.71 2.91 2.83 18.54 2.47 8.13 3.75 2.81 3.39 2.9 4.15 6.12 4.06 8.3 2.82 4.35 5.25 3.26 3.1 3.17 2.23 5.36 2.87 3.37 3.43 3.2 3.0 4.76 3.75 5.07 3.04 2.92 9.26 5.2 2.84 3.57
%/checkpoint/nllb/users/annaysun/checkpoint/flores200.ablation.v4.2/sweep.moe_drop/moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.3.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.moe_gt_drp0.1.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/moe64_drop0.3_tok0.1.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 50.03 3.79 3.11 10.63 53.65 10.77 2.51 383.14 2.99 26.77 4.36 3.47 121.01 2.06 148.8 8.81 4.09 6.59 2.91 22.31 17.94 8.4 17.15 4.39 9.14 28.08 6.1 7.8 9.37 5.14 12.34 2.68 8.05 8.79 6.23 5.32 20.51 7.91 24.27 8.03 3.45 97.83 28.94 15.85 8.87 9.53 7.08 11.45 11.71 12.27 4.38 19.67 5.18 10.17 4.13 8.15 3.25 8.68 9.15 32.97 93.5 13.6 4.06 12.1 11.43 6.52 2.26 2.61 3.61 13.54 5.71 2.51 13.84 2.21 8.46 3.38 3.24 14.74 2.68 11.32 4.59 3.28 4.3 3.22 3.71 5.96 5.02 6.41 3.52 5.03 6.27 4.31 4.12 3.96 2.55 5.94 3.24 5.05 4.53 4.33 3.73 7.69 4.63 6.29 4.09 3.32 11.66 8.74 3.51 4.39
20000 35.39 3.37 2.87 7.98 43.85 6.98 2.39 337.49 2.6 21.28 3.92 3.01 101.08 1.99 110.64 7.08 3.68 4.83 2.73 15.18 14.72 6.61 15.78 3.56 7.93 20.24 4.72 6.09 8.5 4.05 9.55 2.47 5.85 6.84 4.98 4.44 14.05 6.53 19.49 6.41 3.14 69.13 23.05 11.52 7.69 6.69 5.37 7.15 7.15 10.38 3.89 17.93 4.62 8.62 3.65 6.65 2.83 6.74 7.02 17.56 45.76 10.09 3.37 9.57 8.87 5.15 2.07 2.38 3.19 10.96 4.36 2.36 11.66 1.98 7.09 3.12 3.01 12.76 2.57 8.71 4.09 3.02 3.76 3.04 3.34 5.0 4.34 5.9 3.1 4.52 5.32 3.71 3.55 3.42 2.29 5.18 3.04 4.0 3.88 3.65 3.29 6.06 4.07 5.35 3.5 3.1 9.64 6.67 3.08 3.93
30000 30.83 3.24 2.76 7.24 39.79 6.09 2.34 316.83 2.42 18.8 3.76 2.88 96.48 1.97 113.6 6.77 3.58 4.37 2.68 14.88 13.82 6.0 16.48 3.35 7.69 18.61 4.47 5.64 7.86 3.79 8.63 2.4 5.22 6.35 4.64 4.2 12.25 6.19 17.66 5.95 3.1 67.15 19.03 11.7 7.09 5.98 4.99 6.35 6.3 10.28 3.71 18.7 4.51 8.19 3.47 6.24 2.7 6.11 6.47 13.94 38.36 9.27 3.21 8.92 8.24 4.76 2.01 2.31 2.96 10.79 3.99 2.31 10.85 1.91 6.63 2.96 2.86 12.98 2.48 7.9 3.8 2.84 3.48 2.92 3.27 4.76 4.0 5.8 2.88 4.33 4.89 3.42 3.26 3.21 2.19 4.87 2.9 3.65 3.63 3.37 3.1 5.37 3.8 4.99 3.21 2.96 9.04 6.01 2.97 3.67
40000 30.78 3.17 2.75 6.98 39.76 5.62 2.35 313.41 2.39 18.29 3.69 2.83 99.68 1.96 111.29 6.57 3.53 4.2 2.65 13.04 13.43 5.74 16.98 3.25 7.55 17.61 4.2 5.43 7.82 3.69 8.3 2.38 4.87 6.06 4.4 4.08 11.32 6.0 16.96 5.72 3.06 64.54 18.65 11.02 6.75 5.67 4.74 5.88 5.84 10.06 3.78 19.7 4.59 8.35 3.4 6.19 2.66 5.89 6.24 12.64 33.59 9.05 3.13 8.58 7.91 4.6 1.99 2.29 2.86 11.66 3.8 2.29 11.27 1.87 6.59 2.94 2.87 13.41 2.5 7.65 3.79 2.87 3.46 2.93 3.38 4.87 3.98 5.97 2.86 4.23 5.0 3.38 3.24 3.12 2.18 4.9 2.92 3.57 3.62 3.34 3.05 5.16 3.78 4.93 3.2 2.96 8.92 5.76 2.89 3.61
50000 28.5 3.2 2.74 6.71 39.48 5.44 2.34 329.0 2.32 17.8 3.68 2.79 103.42 1.97 125.94 6.47 3.51 4.04 2.64 13.43 13.65 5.64 17.9 3.2 7.58 17.24 4.14 5.33 8.05 3.69 8.17 2.37 4.77 6.04 4.37 4.05 10.97 5.96 16.59 5.7 3.06 67.91 17.78 11.49 6.93 5.46 4.6 5.65 5.61 10.0 3.73 20.53 4.66 8.04 3.36 5.93 2.62 5.72 6.03 11.68 31.56 9.08 3.08 8.37 7.72 4.37 1.97 2.25 2.8 11.03 3.69 2.27 11.44 1.83 6.48 2.94 2.85 14.89 2.49 7.64 3.74 2.82 3.43 2.91 3.49 4.95 3.95 6.41 2.84 4.24 4.9 3.34 3.2 3.14 2.16 4.97 2.89 3.46 3.51 3.29 3.06 5.13 3.73 4.82 3.15 2.95 8.78 5.57 2.85 3.68
60000 28.03 3.13 2.69 6.52 39.44 5.16 2.29 319.27 2.29 17.19 3.61 2.74 103.79 1.94 131.62 6.29 3.44 3.94 2.6 12.15 13.31 5.45 17.41 3.1 7.3 16.75 4.1 5.25 7.81 3.57 7.92 2.32 4.61 5.81 4.28 4.0 10.55 5.89 16.08 5.51 3.03 65.4 17.06 10.82 6.59 5.28 4.48 5.47 5.36 9.19 3.72 19.74 4.66 7.83 3.28 5.84 2.55 5.61 5.98 11.18 29.87 8.76 3.0 8.23 7.53 4.25 1.94 2.23 2.73 10.44 3.6 2.24 11.46 1.81 6.25 2.89 2.8 14.43 2.47 7.54 3.71 2.78 3.33 2.89 3.35 5.01 3.86 6.46 2.77 4.15 4.83 3.28 3.13 3.12 2.13 4.9 2.86 3.37 3.49 3.19 3.0 4.93 3.62 4.7 3.06 2.91 8.98 5.33 2.79 3.62
70000 28.32 3.11 2.7 6.55 40.58 5.03 2.32 341.18 2.25 17.27 3.63 2.75 113.66 1.95 144.31 6.31 3.47 3.91 2.62 12.48 13.76 5.36 19.09 3.11 7.41 16.75 4.0 5.22 7.83 3.61 7.88 2.35 4.5 5.8 4.25 3.98 10.38 5.84 16.27 5.52 3.03 72.38 16.61 11.0 6.55 5.26 4.53 5.41 5.3 9.68 3.81 22.03 5.06 8.03 3.33 5.72 2.56 5.61 5.99 10.74 27.68 8.97 3.01 8.17 7.45 4.29 1.94 2.22 2.71 11.47 3.53 2.25 12.54 1.8 6.39 2.86 2.8 16.8 2.46 7.99 3.65 2.74 3.33 2.87 3.74 5.5 3.92 7.08 2.79 4.19 5.02 3.24 3.09 3.12 2.14 5.02 2.85 3.36 3.44 3.19 2.96 4.91 3.69 4.79 3.03 2.89 9.33 5.4 2.8 3.47
80000 29.16 3.19 2.7 6.45 41.59 4.95 2.31 345.5 2.25 17.06 3.59 2.74 109.93 1.95 152.22 6.36 3.46 3.87 2.61 12.78 14.24 5.36 19.39 3.11 7.49 16.69 3.98 5.15 7.92 3.63 7.85 2.33 4.49 5.67 4.23 3.96 10.2 5.91 16.2 5.46 3.02 72.83 16.17 11.13 6.52 5.24 4.43 5.39 5.3 9.44 3.89 22.66 5.06 8.28 3.32 5.84 2.56 5.57 5.93 10.44 27.09 9.05 3.01 8.21 7.48 4.26 1.93 2.22 2.68 11.54 3.48 2.25 12.16 1.79 6.48 2.85 2.79 16.85 2.44 7.88 3.65 2.73 3.28 2.84 3.77 5.44 3.91 7.13 2.77 4.15 4.9 3.19 3.06 3.08 2.16 5.06 2.82 3.31 3.4 3.14 2.95 4.84 3.67 4.79 3.0 2.87 9.14 5.28 2.8 3.49
90000 28.51 3.2 2.69 6.3 41.67 4.99 2.31 357.82 2.26 17.14 3.59 2.73 125.45 1.95 161.59 6.25 3.45 3.85 2.6 12.08 14.44 5.24 20.34 3.07 7.61 16.36 3.96 5.1 7.87 3.57 7.66 2.32 4.45 5.63 4.2 3.94 9.92 5.87 16.04 5.37 3.0 75.77 16.15 11.46 6.67 5.2 4.45 5.37 5.23 9.59 3.87 23.78 5.16 8.26 3.33 5.81 2.52 5.55 5.95 10.32 27.05 9.07 3.0 8.16 7.39 4.29 1.93 2.21 2.67 11.65 3.42 2.24 11.96 1.79 6.36 2.86 2.81 16.98 2.47 8.05 3.64 2.74 3.32 2.88 3.79 5.31 3.86 7.22 2.75 4.12 4.9 3.22 3.06 3.07 2.17 5.1 2.83 3.29 3.42 3.14 2.96 4.78 3.66 4.73 3.0 2.89 9.71 5.3 2.79 3.54
100000 28.19 3.12 2.68 6.32 41.78 4.79 2.31 357.93 2.24 16.57 3.57 2.71 116.17 1.94 166.17 6.15 3.42 3.81 2.6 11.94 13.99 5.21 20.17 3.03 7.48 16.37 3.93 5.07 7.78 3.54 7.71 2.31 4.45 5.68 4.17 3.92 9.89 5.75 15.78 5.36 2.96 74.73 15.55 11.57 6.55 5.18 4.4 5.3 5.15 9.33 3.91 23.88 5.2 8.28 3.3 5.75 2.51 5.6 5.85 10.11 25.97 9.13 2.97 8.15 7.32 4.2 1.91 2.2 2.65 11.3 3.41 2.23 12.45 1.78 6.38 2.85 2.79 16.83 2.45 8.06 3.64 2.74 3.28 2.85 3.67 5.46 3.82 7.36 2.74 4.13 4.86 3.19 3.03 3.07 2.14 5.08 2.81 3.25 3.39 3.12 2.94 4.64 3.62 4.78 3.0 2.87 9.56 5.12 2.78 3.52
%/checkpoint/nllb/users/annaysun/checkpoint/flores200.ablation.v4.2/sweep.moe_drop/moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.3.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.moe_tok_drp0.1.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/moe64_drop0.3_tok0.2.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 51.66 3.74 3.07 10.58 54.87 11.0 2.48 367.14 3.01 26.53 4.37 3.49 120.63 2.05 150.11 8.85 4.09 6.64 2.91 23.71 18.02 8.68 16.76 4.47 9.23 28.5 6.11 7.95 9.44 5.2 12.54 2.67 8.25 8.83 6.23 5.28 20.97 8.09 24.2 8.02 3.43 96.72 30.02 15.02 8.83 9.84 7.2 11.49 11.86 12.17 4.35 19.32 5.13 10.4 4.09 8.42 3.22 8.62 9.15 32.99 94.87 13.58 4.06 11.96 11.63 6.4 2.24 2.63 3.61 12.58 5.7 2.54 13.87 2.17 8.23 3.38 3.27 14.2 2.69 11.64 4.59 3.27 4.37 3.19 3.64 5.91 5.0 6.28 3.54 4.98 6.26 4.34 4.15 3.98 2.57 5.91 3.27 5.09 4.47 4.37 3.77 7.62 4.62 6.21 4.04 3.29 11.12 8.61 3.6 4.24
20000 36.34 3.34 2.79 7.98 43.08 7.06 2.33 314.27 2.57 21.65 3.93 3.02 94.31 1.99 114.53 7.32 3.69 4.89 2.71 15.4 14.54 6.6 15.32 3.58 7.82 20.7 4.76 6.16 8.38 4.09 9.59 2.46 5.91 6.84 4.93 4.4 14.15 6.51 19.19 6.46 3.17 70.52 22.59 12.35 7.65 6.85 5.37 7.29 7.37 10.27 3.87 17.29 4.66 8.54 3.64 6.66 2.85 6.65 7.06 17.77 47.88 10.05 3.4 9.53 9.03 5.0 2.07 2.39 3.21 10.93 4.37 2.38 11.43 1.93 7.09 3.06 2.99 12.24 2.53 8.84 4.02 2.97 3.7 3.01 3.24 4.94 4.29 5.8 3.06 4.48 5.23 3.65 3.51 3.38 2.27 5.13 3.0 4.0 3.8 3.65 3.25 5.99 4.01 5.27 3.41 3.04 9.2 6.75 3.14 3.75
30000 31.89 3.29 2.77 7.11 39.82 6.22 2.33 328.06 2.44 19.38 3.74 2.88 88.6 1.95 116.42 6.76 3.57 4.37 2.65 15.02 13.65 6.07 15.63 3.34 7.53 18.9 4.46 5.62 7.94 3.76 8.81 2.39 5.28 6.31 4.58 4.17 12.47 6.27 17.45 6.02 3.07 68.59 20.19 10.77 6.97 6.11 5.05 6.39 6.34 9.78 3.69 17.87 4.44 8.2 3.43 6.32 2.69 6.18 6.59 14.07 36.94 9.16 3.22 9.03 8.34 4.57 2.0 2.32 3.02 10.26 4.0 2.32 10.74 1.88 6.65 3.04 2.93 12.6 2.51 8.08 3.86 2.94 3.58 2.97 3.14 4.83 4.07 5.67 2.92 4.3 4.93 3.51 3.37 3.26 2.19 4.9 2.96 3.79 3.75 3.44 3.16 5.46 3.79 5.01 3.3 3.0 9.0 6.18 2.99 3.71
40000 30.88 3.2 2.76 6.91 39.17 5.78 2.35 308.47 2.41 18.44 3.72 2.87 89.92 1.97 109.21 6.71 3.52 4.24 2.65 13.73 13.23 5.84 15.81 3.3 7.47 18.35 4.22 5.45 7.6 3.72 8.3 2.4 5.02 6.11 4.4 4.04 11.43 6.06 16.97 5.82 3.06 68.64 19.08 11.2 6.83 5.84 4.87 6.04 5.92 9.89 3.76 18.18 4.58 8.19 3.45 6.21 2.68 6.01 6.39 13.2 34.39 8.8 3.16 8.65 7.99 4.46 1.98 2.28 2.93 10.09 3.79 2.29 10.99 1.84 6.59 2.95 2.9 12.72 2.5 7.76 3.75 2.88 3.5 2.94 3.22 4.79 3.98 5.71 2.89 4.2 4.88 3.42 3.28 3.15 2.17 4.83 2.93 3.61 3.64 3.36 3.08 5.23 3.75 4.88 3.22 2.96 8.99 5.91 2.95 3.65
50000 29.54 3.18 2.74 6.59 37.97 5.41 2.31 320.75 2.34 18.13 3.66 2.8 92.03 1.96 114.66 6.51 3.49 4.07 2.63 13.49 13.14 5.73 16.49 3.23 7.44 17.45 4.17 5.29 7.84 3.6 8.17 2.36 4.84 5.97 4.38 4.0 11.07 6.05 16.68 5.7 3.03 65.8 18.1 10.92 6.75 5.53 4.7 5.74 5.63 9.69 3.63 18.83 4.46 7.96 3.34 6.03 2.61 5.8 6.09 12.02 31.92 8.53 3.1 8.43 7.74 4.28 1.97 2.26 2.87 9.8 3.7 2.28 10.54 1.82 6.36 2.92 2.84 13.15 2.49 7.49 3.7 2.82 3.43 2.91 3.17 4.78 3.88 5.8 2.85 4.14 4.71 3.36 3.2 3.11 2.17 4.76 2.89 3.51 3.56 3.26 3.06 5.06 3.65 4.7 3.14 2.93 8.61 5.57 2.88 3.68
60000 28.17 3.11 2.71 6.48 37.69 5.21 2.29 310.72 2.3 17.49 3.63 2.75 90.23 1.95 118.71 6.36 3.45 3.98 2.6 13.02 12.81 5.54 16.79 3.13 7.29 16.85 4.08 5.22 7.73 3.57 7.96 2.34 4.74 5.8 4.27 3.98 10.58 5.87 16.3 5.54 3.02 65.27 16.8 10.28 6.62 5.4 4.66 5.5 5.36 9.23 3.69 19.15 4.59 7.72 3.31 5.87 2.58 5.65 6.06 11.43 30.8 8.26 3.05 8.31 7.5 4.16 1.94 2.23 2.79 9.78 3.59 2.25 11.04 1.81 6.2 2.91 2.83 13.06 2.48 7.32 3.71 2.8 3.38 2.91 3.24 4.79 3.85 6.03 2.8 4.1 4.77 3.3 3.17 3.1 2.17 4.79 2.87 3.44 3.51 3.23 3.0 4.88 3.58 4.66 3.06 2.92 8.6 5.39 2.84 3.61
70000 27.63 3.1 2.69 6.36 36.88 5.11 2.29 314.26 2.28 17.48 3.6 2.73 96.63 1.95 128.35 6.36 3.44 3.92 2.6 12.53 12.81 5.49 17.45 3.12 7.31 16.43 3.97 5.14 7.64 3.54 7.93 2.34 4.58 5.69 4.24 3.92 10.4 5.77 16.05 5.49 3.0 64.25 16.57 10.19 6.51 5.26 4.56 5.46 5.27 9.38 3.67 19.93 4.68 7.96 3.28 5.87 2.56 5.67 5.98 11.08 28.77 8.47 3.03 8.19 7.38 4.09 1.93 2.23 2.76 10.02 3.55 2.25 10.82 1.79 6.16 2.87 2.8 13.62 2.45 7.48 3.63 2.74 3.31 2.87 3.3 4.88 3.78 6.11 2.78 4.05 4.63 3.27 3.12 3.01 2.15 4.69 2.84 3.38 3.47 3.17 2.98 4.86 3.55 4.59 3.03 2.87 8.63 5.34 2.82 3.53
80000 28.81 3.16 2.7 6.36 38.02 4.98 2.31 319.8 2.28 17.24 3.58 2.73 95.84 1.94 130.32 6.36 3.42 3.84 2.58 12.99 12.96 5.38 17.96 3.09 7.61 16.59 3.91 5.1 7.69 3.54 7.77 2.32 4.56 5.71 4.17 3.91 10.27 5.77 16.31 5.46 2.98 66.27 16.83 10.74 6.48 5.2 4.53 5.38 5.2 9.04 3.66 20.37 4.74 8.14 3.31 5.84 2.56 5.53 5.94 10.8 27.95 8.4 3.04 8.16 7.53 4.16 1.95 2.22 2.76 10.04 3.51 2.26 11.41 1.81 6.33 2.93 2.84 14.58 2.49 7.54 3.68 2.78 3.39 2.89 3.5 5.07 3.85 6.4 2.8 4.16 4.79 3.29 3.12 3.1 2.22 4.89 2.88 3.41 3.49 3.2 3.01 4.91 3.62 4.67 3.07 2.93 9.25 5.29 2.81 3.65
90000 27.74 3.18 2.7 6.19 37.95 4.97 2.3 305.73 2.27 16.85 3.57 2.7 95.84 1.93 141.74 6.29 3.42 3.81 2.58 12.25 12.99 5.3 18.43 3.08 7.51 16.09 3.89 5.04 7.6 3.45 7.8 2.31 4.47 5.64 4.14 3.86 10.03 5.74 15.66 5.38 2.99 66.73 16.66 10.39 6.45 5.12 4.56 5.36 5.11 8.96 3.73 21.06 4.96 8.02 3.3 5.75 2.53 5.55 5.94 10.55 26.94 8.41 3.03 8.03 7.41 4.15 1.93 2.21 2.73 10.75 3.46 2.23 11.48 1.77 6.23 2.89 2.82 15.78 2.49 7.68 3.67 2.79 3.34 2.88 3.58 5.41 3.81 6.71 2.76 4.07 4.87 3.25 3.11 3.04 2.21 4.84 2.86 3.34 3.44 3.18 3.0 4.8 3.55 4.66 3.04 2.91 9.2 5.28 2.79 3.6
100000 27.91 3.09 2.68 6.16 37.26 4.81 2.3 318.17 2.25 16.93 3.58 2.7 98.98 1.94 149.25 6.28 3.4 3.81 2.58 12.39 12.68 5.3 18.02 3.07 7.41 16.05 3.91 5.03 7.41 3.48 7.65 2.31 4.46 5.66 4.14 3.88 9.98 5.75 15.89 5.36 2.97 67.08 15.89 10.78 6.55 5.14 4.52 5.28 5.07 9.15 3.73 20.42 4.98 7.99 3.3 5.71 2.53 5.55 5.91 10.43 26.92 8.39 3.0 8.07 7.29 4.08 1.93 2.2 2.7 10.1 3.43 2.23 11.55 1.77 6.26 2.87 2.79 14.9 2.45 7.47 3.59 2.74 3.32 2.85 3.41 5.16 3.79 6.63 2.77 4.1 4.75 3.21 3.07 3.02 2.15 4.87 2.82 3.32 3.4 3.16 2.97 4.68 3.56 4.63 3.03 2.87 8.66 5.11 2.78 3.54
%/checkpoint/nllb/users/annaysun/checkpoint/flores200.ablation.v4.2/sweep.moe_drop/moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.3.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.moe_tok_drp0.2.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/moe64_drop0.3_tok0.2_decoder1_langs_umap.tsv <==
lang	x	y	counts	log_counts	script	family	genus	nucleus	country	continent
ace_Latn	-6.446857	11.399733	36868	10.515099245113555	Latin	Austronesian	Malayo-Polynesian	Chamic	Indonesia	Asia
afr	-5.4905066	5.1650233	1422356	14.167825209630026	Latin	Indo-European	Germanic	West Germanic	South Africa	Africa
ara_Arab	-4.8507824	5.792126	43135757	17.579862839892552	Arabic	Afro-Asiatic	Semitic	Arabic	Arabic Speaking Countries	Asia
ast	-5.154667	7.4891157	20564	9.931297253175396	Latin	Indo-European	Italic	Western Romance	Spain	Europe
ayr	-7.0760293	11.789345	69478	11.148765434678792	Latin	Aymaran	Central Southern Aymara	Aymara	Bolivia, Chile, Peru, Argentina	Americas
bel	-6.847413	4.200833	146004	11.891389297575449	Cyrillic	Indo-European	Balto-Slavic	Eastern Slavic	Belarus	Europe
bul	-5.6760373	3.572843	33141375	17.316293059747725	Cyrillic	Indo-European	Balto-Slavic	Southeastern Slavic	Bulgaria	Europe
cjk	-7.51162	10.66338	32931	10.402169742355426	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Angola, Congo DR, Zambia	Africa
cym	-3.747221	7.2548933	154340	11.946913240011593	Latin	Indo-European	Celtic	Brythonic	United Kingdom	Europe
ewe	-5.707757	9.439267	979974	13.795281319682568	Latin	Atlantic-Congo	Volta-Congo	Gbe	Ghana	Africa
fas	-4.9769344	2.1730397	5073311	15.439504219617518	Arabic	Indo-European	Indo-Iranian	Southwestern Iranian	Iran	Asia
fin	-5.095528	3.2306867	36938793	17.42477285759407	Latin	Uralic	Finnic	Finnish	Finland	Europe
fon	-4.853542	8.736741	113988	11.643848458678184	Latin	Atlantic-Congo	Volta-Congo	Gbe	Benin	Africa
fra	-6.5795074	5.908392	53244834	17.790411343763132	Latin	Indo-European	Italic	Western Romance	France	Europe
fuv	-5.76745	11.368947	18267	9.812851432276684	Latin	Atlantic-Congo	North-Central Atlantic	Fula-Wolof	Nigeria	Africa
hau	-7.8816705	8.342453	527420	13.175752474063232	Latin	Afro-Asiatic	Chadic	West Chadic	Nigeria	Africa
hin	-5.873383	5.698701	1403147	14.154228129077142	Devanagari	Indo-European	Indo-Iranian	Western Hindi	India	Asia
isl	-3.1589193	5.0359297	1488895	14.213544792054108	Latin	Indo-European	Germanic	North Germanic	Iceland	Europe
ita	-4.766628	3.6475794	73875871	18.117896823807158	Latin	Indo-European	Italic	Western Romance	Italy	Europe
kea	-4.457765	9.584983	4720	8.459564078579602	Latin	Indo-European	Italic	Western Romance	Cabo Verde	Africa
kik	-7.4288974	9.381269	98541	11.498227984209644	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Kenya	Africa
kin	-6.114305	6.77385	371609	12.82559750521949	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Rwanda	Africa
kon	-8.29986	7.7496305	277871	12.534912256201126	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Democratic Republic of Congo, Angola, Gabon	Africa
lav	-3.6569276	3.9598267	4619391	15.345773436187324	Latin	Indo-European	Balto-Slavic	Eastern Slavic	Latvia	Europe
lin	-8.946128	8.509882	802196	13.595108246017949	Latin	Atlantic-Congo	Volta-Congo	Northwest Narrow Bantu	Democratic Republic of the Congo	Africa
luo	-6.6278653	10.2699995	223904	12.318972667545623	Latin	Nilotic	Western Nilotic	Luo-Acholi	Kenya	Africa
mal	-7.2526693	3.3184059	479682	13.080878663333975	Malayalam	Dravidian	South Dravidian	Tamil-Malayalam	India	Asia
mar	-6.3202124	4.4083724	300175	12.612120916898919	Devanagari	Indo-European	Indo-Iranian	Southern Indo-Aryan	India	Asia
nso	-4.7494597	6.6256356	678754	13.428014043398921	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	South Africa	Africa
oci	-6.183547	8.575495	54893	10.913141114814492	Latin	Indo-European	Italic	Western Romance	France	Europe
run	-6.8347816	7.2069845	430397	12.972463317545197	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Burundi	Africa
rus	-6.114461	3.0723252	49520694	17.71790120078199	Cyrillic	Indo-European	Balto-Slavic	Eastern Slavic	Russia	Europe
sin	-8.359757	6.1793976	770898	13.555311348073772	Sinhala	Indo-European	Indo-Iranian	Southern Indo-Aryan	Sri Lanka	Asia
snd	-3.99652	2.8661733	18017	9.7990710356157	Arabic	Indo-European	Indo-Iranian	Northwestern Indo-Aryan	India	Asia
tam	-8.2095175	4.250944	608512	13.318771911839756	Tamil	Dravidian	South Dravidian	Tamil-Malayalam	India	Asia
tel	-7.5757766	2.8887672	227336	12.334184378293969	Telugu	Dravidian	South Dravidian	Telugu	India	Asia
tir	-7.1406097	1.8038146	159001	11.976665770490767	Geez	Afro-Asiatic	Semitic	Ethiopian	Eritrea, Ethiopia	Africa
tso	-3.8855968	5.9726186	885958	13.694424824400404	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	South Africa	Africa
twi	-5.6884027	8.077263	996277	13.811780610350436	Latin	Atlantic-Congo	Volta-Congo	Nyo-Akanic	Ghana	Africa
urd	-3.9657946	2.3311605	220362	12.303026927602826	Arabic	Indo-European	Indo-Iranian	Western Hindi	Pakistan	Asia
vie	-4.9028177	4.4844003	4642492	15.350761848998035	Latin	Austroasiatic	Vietic	Viet-Muong	Vietnam	Asia
wol	-5.569178	10.818754	28541	10.259096928959389	Latin	Atlantic-Congo	North-Central Atlantic	Fula-Wolof	Senegal	Africa
yor	-3.1319005	6.5041037	559622	13.235016834796264	Latin	Atlantic-Congo	Volta-Congo	Yoruboid	Nigeria	Africa
yue	-5.4650297	1.560024	64613	11.076170907915058	Han (Traditional)	Sino-Tibetan	Sinitic	Yue	China	Asia
zho_Hans	-6.289994	2.0291426	16221397	16.601841731179462	Han (Simplified)	Sino-Tibetan	Sinitic	Chinese	Mainland China	Asia
eng	-4.4604278	4.8940573	161186278	18.898071260344064	Latin	Indo-European	Germanic	West Germanic	nan	Europe
por	-3.795289	8.4564085	58097212	17.877628234440127	Latin	Indo-European	Italic	Western Romance	Brazil	Europe
eus	-4.6722383	10.872231	1003513	13.819017401793314	Latin	Basque	Euskara	Basque	Spain	Europe
swh	-8.409686	9.51981	2176057	14.593025081467832	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Kenya	Africa
kor	-5.987261	4.7457423	3442616	15.051742205458774	Hangul	Koreanic	Korean	Korean	Korean	Asia
jpn	-6.210928	0.901634	3815333	15.154538505916305	Japanese	Japonic	Hachijo	Japanese	Japan	Asia
tat_Cyrl	-7.3320684	5.09137	536731	13.193252316884406	Cyrillic	Turkic	Western Turkic	Uralian	Russian Federation	Europe
tsn	-4.6839523	6.017304	1624736	14.300855899009209	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Botswana and South Africa	Africa


==> results/ablation/moe64_drop0.3_tok0.2_decoder23_langs_umap.tsv <==
lang	x	y	counts	log_counts	script	family	genus	nucleus	country	continent
ace_Latn	6.677	11.160173	36868	10.515099245113555	Latin	Austronesian	Malayo-Polynesian	Chamic	Indonesia	Asia
afr	4.5922585	14.614412	1422356	14.167825209630026	Latin	Indo-European	Germanic	West Germanic	South Africa	Africa
ara_Arab	3.206755	10.3516445	43135757	17.579862839892552	Arabic	Afro-Asiatic	Semitic	Arabic	Arabic Speaking Countries	Asia
ast	12.789952	4.5848756	20564	9.931297253175396	Latin	Indo-European	Italic	Western Romance	Spain	Europe
ayr	13.999883	3.0671694	69478	11.148765434678792	Latin	Aymaran	Central Southern Aymara	Aymara	Bolivia, Chile, Peru, Argentina	Americas
bel	3.97345	11.605586	146004	11.891389297575449	Cyrillic	Indo-European	Balto-Slavic	Eastern Slavic	Belarus	Europe
bul	5.221664	12.005538	33141375	17.316293059747725	Cyrillic	Indo-European	Balto-Slavic	Southeastern Slavic	Bulgaria	Europe
cjk	1.178909	5.2492223	32931	10.402169742355426	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Angola, Congo DR, Zambia	Africa
cym	13.011153	3.5270503	154340	11.946913240011593	Latin	Indo-European	Celtic	Brythonic	United Kingdom	Europe
ewe	1.0919261	6.024002	979974	13.795281319682568	Latin	Atlantic-Congo	Volta-Congo	Gbe	Ghana	Africa
fas	2.4978228	13.7047615	5073311	15.439504219617518	Arabic	Indo-European	Indo-Iranian	Southwestern Iranian	Iran	Asia
fin	5.1393375	14.099823	36938793	17.42477285759407	Latin	Uralic	Finnic	Finnish	Finland	Europe
fon	0.7090048	8.628416	113988	11.643848458678184	Latin	Atlantic-Congo	Volta-Congo	Gbe	Benin	Africa
fra	3.7312713	11.863728	53244834	17.790411343763132	Latin	Indo-European	Italic	Western Romance	France	Europe
fuv	14.688582	4.0793705	18267	9.812851432276684	Latin	Atlantic-Congo	North-Central Atlantic	Fula-Wolof	Nigeria	Africa
hau	-17.32201	12.936226	527420	13.175752474063232	Latin	Afro-Asiatic	Chadic	West Chadic	Nigeria	Africa
hin	3.9095323	9.979048	1403147	14.154228129077142	Devanagari	Indo-European	Indo-Iranian	Western Hindi	India	Asia
isl	4.042015	14.75604	1488895	14.213544792054108	Latin	Indo-European	Germanic	North Germanic	Iceland	Europe
ita	4.1312623	12.904662	73875871	18.117896823807158	Latin	Indo-European	Italic	Western Romance	Italy	Europe
kea	14.074978	3.4554734	4720	8.459564078579602	Latin	Indo-European	Italic	Western Romance	Cabo Verde	Africa
kik	0.4974177	7.2606955	98541	11.498227984209644	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Kenya	Africa
kin	2.1416655	7.621027	371609	12.82559750521949	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Rwanda	Africa
kon	0.1877668	6.438947	277871	12.534912256201126	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Democratic Republic of Congo, Angola, Gabon	Africa
lav	3.8517604	13.610609	4619391	15.345773436187324	Latin	Indo-European	Balto-Slavic	Eastern Slavic	Latvia	Europe
lin	0.08559396	7.901027	802196	13.595108246017949	Latin	Atlantic-Congo	Volta-Congo	Northwest Narrow Bantu	Democratic Republic of the Congo	Africa
luo	2.0990689	5.172124	223904	12.318972667545623	Latin	Nilotic	Western Nilotic	Luo-Acholi	Kenya	Africa
mal	4.977274	10.320486	479682	13.080878663333975	Malayalam	Dravidian	South Dravidian	Tamil-Malayalam	India	Asia
mar	4.6921864	12.536906	300175	12.612120916898919	Devanagari	Indo-European	Indo-Iranian	Southern Indo-Aryan	India	Asia
nso	-15.674233	14.053846	678754	13.428014043398921	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	South Africa	Africa
oci	13.735981	4.2740817	54893	10.913141114814492	Latin	Indo-European	Italic	Western Romance	France	Europe
run	1.397884	8.112099	430397	12.972463317545197	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Burundi	Africa
rus	4.0196486	11.203613	49520694	17.71790120078199	Cyrillic	Indo-European	Balto-Slavic	Eastern Slavic	Russia	Europe
sin	6.2537556	9.520726	770898	13.555311348073772	Sinhala	Indo-European	Indo-Iranian	Southern Indo-Aryan	Sri Lanka	Asia
snd	3.072175	12.443256	18017	9.7990710356157	Arabic	Indo-European	Indo-Iranian	Northwestern Indo-Aryan	India	Asia
tam	5.1993084	9.468983	608512	13.318771911839756	Tamil	Dravidian	South Dravidian	Tamil-Malayalam	India	Asia
tel	5.8018827	10.3512335	227336	12.334184378293969	Telugu	Dravidian	South Dravidian	Telugu	India	Asia
tir	6.1751637	10.720568	159001	11.976665770490767	Geez	Afro-Asiatic	Semitic	Ethiopian	Eritrea, Ethiopia	Africa
tso	1.800651	6.5768504	885958	13.694424824400404	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	South Africa	Africa
twi	1.3775601	7.345232	996277	13.811780610350436	Latin	Atlantic-Congo	Volta-Congo	Nyo-Akanic	Ghana	Africa
urd	2.8414042	13.234291	220362	12.303026927602826	Arabic	Indo-European	Indo-Iranian	Western Hindi	Pakistan	Asia
vie	5.3056216	12.806896	4642492	15.350761848998035	Latin	Austroasiatic	Vietic	Viet-Muong	Vietnam	Asia
wol	2.4872131	5.939533	28541	10.259096928959389	Latin	Atlantic-Congo	North-Central Atlantic	Fula-Wolof	Senegal	Africa
yor	1.827959	9.596203	559622	13.235016834796264	Latin	Atlantic-Congo	Volta-Congo	Yoruboid	Nigeria	Africa
yue	2.3427937	12.089467	64613	11.076170907915058	Han (Traditional)	Sino-Tibetan	Sinitic	Yue	China	Asia
zho_Hans	2.6292481	11.335195	16221397	16.601841731179462	Han (Simplified)	Sino-Tibetan	Sinitic	Chinese	Mainland China	Asia
eng	4.563288	11.1958065	161186278	18.898071260344064	Latin	Indo-European	Germanic	West Germanic	nan	Europe
por	-15.920033	14.32911	58097212	17.877628234440127	Latin	Indo-European	Italic	Western Romance	Brazil	Europe
eus	-16.308651	15.033777	1003513	13.819017401793314	Latin	Basque	Euskara	Basque	Spain	Europe
swh	-0.6198185	7.282394	2176057	14.593025081467832	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Kenya	Africa
kor	-15.872369	13.120167	3442616	15.051742205458774	Hangul	Koreanic	Korean	Korean	Korean	Asia
jpn	-16.612709	12.988845	3815333	15.154538505916305	Japanese	Japonic	Hachijo	Japanese	Japan	Asia
tat_Cyrl	-16.829672	13.705983	536731	13.193252316884406	Cyrillic	Turkic	Western Turkic	Uralian	Russian Federation	Europe
tsn	-16.995937	14.367637	1624736	14.300855899009209	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Botswana and South Africa	Africa


==> results/ablation/moe64_drop0.3_tok0.2_encoder1_langs_umap.tsv <==
lang	x	y	counts	log_counts	script	family	genus	nucleus	country	continent
eng	2.8298242	11.50432	161186278	18.898071260344064	Latin	Indo-European	Germanic	West Germanic	nan	Europe
ace_Latn	6.0047107	14.898298	36868	10.515099245113555	Latin	Austronesian	Malayo-Polynesian	Chamic	Indonesia	Asia
afr	4.4976726	14.877969	1422356	14.167825209630026	Latin	Indo-European	Germanic	West Germanic	South Africa	Africa
ara_Arab	1.8028423	13.092931	43135757	17.579862839892552	Arabic	Afro-Asiatic	Semitic	Arabic	Arabic Speaking Countries	Asia
ast	5.354444	12.988165	20564	9.931297253175396	Latin	Indo-European	Italic	Western Romance	Spain	Europe
ayr	6.6651263	12.664356	69478	11.148765434678792	Latin	Aymaran	Central Southern Aymara	Aymara	Bolivia, Chile, Peru, Argentina	Americas
bel	6.8546267	10.912629	146004	11.891389297575449	Cyrillic	Indo-European	Balto-Slavic	Eastern Slavic	Belarus	Europe
bul	3.9410217	12.22537	33141375	17.316293059747725	Cyrillic	Indo-European	Balto-Slavic	Southeastern Slavic	Bulgaria	Europe
cjk	10.689008	14.35173	32931	10.402169742355426	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Angola, Congo DR, Zambia	Africa
cym	5.9826884	13.737758	154340	11.946913240011593	Latin	Indo-European	Celtic	Brythonic	United Kingdom	Europe
ewe	6.46422	16.47376	979974	13.795281319682568	Latin	Atlantic-Congo	Volta-Congo	Gbe	Ghana	Africa
fas	1.6698464	11.7910795	5073311	15.439504219617518	Arabic	Indo-European	Indo-Iranian	Southwestern Iranian	Iran	Asia
fin	4.7582483	11.608106	36938793	17.42477285759407	Latin	Uralic	Finnic	Finnish	Finland	Europe
fon	8.087711	16.537096	113988	11.643848458678184	Latin	Atlantic-Congo	Volta-Congo	Gbe	Benin	Africa
fra	3.0503252	11.910105	53244834	17.790411343763132	Latin	Indo-European	Italic	Western Romance	France	Europe
fuv	9.0314	12.763565	18267	9.812851432276684	Latin	Atlantic-Congo	North-Central Atlantic	Fula-Wolof	Nigeria	Africa
hau	10.385258	12.596026	527420	13.175752474063232	Latin	Afro-Asiatic	Chadic	West Chadic	Nigeria	Africa
hin	2.607723	13.022895	1403147	14.154228129077142	Devanagari	Indo-European	Indo-Iranian	Western Hindi	India	Asia
isl	4.947819	15.3841	1488895	14.213544792054108	Latin	Indo-European	Germanic	North Germanic	Iceland	Europe
ita	3.7913146	13.035715	73875871	18.117896823807158	Latin	Indo-European	Italic	Western Romance	Italy	Europe
kea	6.8262935	14.634319	4720	8.459564078579602	Latin	Indo-European	Italic	Western Romance	Cabo Verde	Africa
kik	10.441768	16.13229	98541	11.498227984209644	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Kenya	Africa
kin	10.929724	15.182216	371609	12.82559750521949	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Rwanda	Africa
kon	8.491406	14.194481	277871	12.534912256201126	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Democratic Republic of Congo, Angola, Gabon	Africa
lav	5.5797915	12.217811	4619391	15.345773436187324	Latin	Indo-European	Balto-Slavic	Eastern Slavic	Latvia	Europe
lin	9.846132	13.61565	802196	13.595108246017949	Latin	Atlantic-Congo	Volta-Congo	Northwest Narrow Bantu	Democratic Republic of the Congo	Africa
luo	7.70986	15.159989	223904	12.318972667545623	Latin	Nilotic	Western Nilotic	Luo-Acholi	Kenya	Africa
mal	6.626605	9.731746	479682	13.080878663333975	Malayalam	Dravidian	South Dravidian	Tamil-Malayalam	India	Asia
mar	5.894083	10.854619	300175	12.612120916898919	Devanagari	Indo-European	Indo-Iranian	Southern Indo-Aryan	India	Asia
nso	9.350079	14.655988	678754	13.428014043398921	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	South Africa	Africa
oci	5.0398865	13.470238	54893	10.913141114814492	Latin	Indo-European	Italic	Western Romance	France	Europe
run	10.147885	14.989902	430397	12.972463317545197	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Burundi	Africa
rus	3.9587827	11.382624	49520694	17.71790120078199	Cyrillic	Indo-European	Balto-Slavic	Eastern Slavic	Russia	Europe
sin	6.464221	8.805944	770898	13.555311348073772	Sinhala	Indo-European	Indo-Iranian	Southern Indo-Aryan	Sri Lanka	Asia
snd	6.41351	15.518529	18017	9.7990710356157	Arabic	Indo-European	Indo-Iranian	Northwestern Indo-Aryan	India	Asia
tam	5.858725	9.62341	608512	13.318771911839756	Tamil	Dravidian	South Dravidian	Tamil-Malayalam	India	Asia
tel	5.185511	9.5273285	227336	12.334184378293969	Telugu	Dravidian	South Dravidian	Telugu	India	Asia
tir	5.38787	8.647059	159001	11.976665770490767	Geez	Afro-Asiatic	Semitic	Ethiopian	Eritrea, Ethiopia	Africa
tso	9.471829	15.437477	885958	13.694424824400404	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	South Africa	Africa
twi	7.2073097	16.158205	996277	13.811780610350436	Latin	Atlantic-Congo	Volta-Congo	Nyo-Akanic	Ghana	Africa
urd	4.4591537	14.099321	220362	12.303026927602826	Arabic	Indo-European	Indo-Iranian	Western Hindi	Pakistan	Asia
vie	3.0355735	13.011647	4642492	15.350761848998035	Latin	Austroasiatic	Vietic	Viet-Muong	Vietnam	Asia
wol	7.4159117	13.685295	28541	10.259096928959389	Latin	Atlantic-Congo	North-Central Atlantic	Fula-Wolof	Senegal	Africa
yor	9.336359	16.314594	559622	13.235016834796264	Latin	Atlantic-Congo	Volta-Congo	Yoruboid	Nigeria	Africa
yue	2.7559898	10.55754	64613	11.076170907915058	Han (Traditional)	Sino-Tibetan	Sinitic	Yue	China	Asia
zho_Hans	1.8228912	10.801685	16221397	16.601841731179462	Han (Simplified)	Sino-Tibetan	Sinitic	Chinese	Mainland China	Asia
eus	8.3940525	12.952137	1003513	13.819017401793314	Latin	Basque	Euskara	Basque	Spain	Europe
por	6.1165056	13.866754	58097212	17.877628234440127	Latin	Indo-European	Italic	Western Romance	Brazil	Europe
swh	10.600172	13.475864	2176057	14.593025081467832	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Kenya	Africa
jpn	2.6186855	9.935068	3815333	15.154538505916305	Japanese	Japonic	Hachijo	Japanese	Japan	Asia
kor	4.5138617	9.243726	3442616	15.051742205458774	Hangul	Koreanic	Korean	Korean	Korean	Asia
tat_Cyrl	8.000443	11.83409	536731	13.193252316884406	Cyrillic	Turkic	Western Turkic	Uralian	Russian Federation	Europe
tsn	9.279457	13.942131	1624736	14.300855899009209	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Botswana and South Africa	Africa


==> results/ablation/moe64_drop0.3_tok0.2_encoder23_langs_umap.tsv <==
lang	x	y	counts	log_counts	script	family	genus	nucleus	country	continent
eng	4.65423	4.6095705	161186278	18.898071260344064	Latin	Indo-European	Germanic	West Germanic	nan	Europe
ace_Latn	10.107523	7.6857715	36868	10.515099245113555	Latin	Austronesian	Malayo-Polynesian	Chamic	Indonesia	Asia
afr	3.9197903	6.530045	1422356	14.167825209630026	Latin	Indo-European	Germanic	West Germanic	South Africa	Africa
ara_Arab	3.0195446	5.8741207	43135757	17.579862839892552	Arabic	Afro-Asiatic	Semitic	Arabic	Arabic Speaking Countries	Asia
ast	4.656208	5.5185795	20564	9.931297253175396	Latin	Indo-European	Italic	Western Romance	Spain	Europe
ayr	7.837788	10.284063	69478	11.148765434678792	Latin	Aymaran	Central Southern Aymara	Aymara	Bolivia, Chile, Peru, Argentina	Americas
bel	3.168331	7.2375627	146004	11.891389297575449	Cyrillic	Indo-European	Balto-Slavic	Eastern Slavic	Belarus	Europe
bul	2.570499	4.898413	33141375	17.316293059747725	Cyrillic	Indo-European	Balto-Slavic	Southeastern Slavic	Bulgaria	Europe
cjk	10.110008	6.6788692	32931	10.402169742355426	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Angola, Congo DR, Zambia	Africa
cym	4.6308756	7.541539	154340	11.946913240011593	Latin	Indo-European	Celtic	Brythonic	United Kingdom	Europe
ewe	7.099677	9.855969	979974	13.795281319682568	Latin	Atlantic-Congo	Volta-Congo	Gbe	Ghana	Africa
fas	2.4992476	4.1323066	5073311	15.439504219617518	Arabic	Indo-European	Indo-Iranian	Southwestern Iranian	Iran	Asia
fin	2.360923	6.0349474	36938793	17.42477285759407	Latin	Uralic	Finnic	Finnish	Finland	Europe
fon	9.046121	7.5570726	113988	11.643848458678184	Latin	Atlantic-Congo	Volta-Congo	Gbe	Benin	Africa
fra	2.085171	5.799847	53244834	17.790411343763132	Latin	Indo-European	Italic	Western Romance	France	Europe
fuv	9.670762	8.603854	18267	9.812851432276684	Latin	Atlantic-Congo	North-Central Atlantic	Fula-Wolof	Nigeria	Africa
hau	6.1848884	7.63863	527420	13.175752474063232	Latin	Afro-Asiatic	Chadic	West Chadic	Nigeria	Africa
hin	6.1509886	3.9658353	1403147	14.154228129077142	Devanagari	Indo-European	Indo-Iranian	Western Hindi	India	Asia
isl	5.4539204	7.099191	1488895	14.213544792054108	Latin	Indo-European	Germanic	North Germanic	Iceland	Europe
ita	3.527724	5.623027	73875871	18.117896823807158	Latin	Indo-European	Italic	Western Romance	Italy	Europe
kea	9.184524	9.199039	4720	8.459564078579602	Latin	Indo-European	Italic	Western Romance	Cabo Verde	Africa
kik	8.06751	8.920148	98541	11.498227984209644	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Kenya	Africa
kin	5.885668	10.680118	371609	12.82559750521949	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Rwanda	Africa
kon	5.6413774	11.698146	277871	12.534912256201126	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Democratic Republic of Congo, Angola, Gabon	Africa
lav	5.8207507	4.735712	4619391	15.345773436187324	Latin	Indo-European	Balto-Slavic	Eastern Slavic	Latvia	Europe
lin	4.5349026	12.092129	802196	13.595108246017949	Latin	Atlantic-Congo	Volta-Congo	Northwest Narrow Bantu	Democratic Republic of the Congo	Africa
luo	8.392971	9.802228	223904	12.318972667545623	Latin	Nilotic	Western Nilotic	Luo-Acholi	Kenya	Africa
mal	8.05974	4.3662925	479682	13.080878663333975	Malayalam	Dravidian	South Dravidian	Tamil-Malayalam	India	Asia
mar	7.500467	5.1911173	300175	12.612120916898919	Devanagari	Indo-European	Indo-Iranian	Southern Indo-Aryan	India	Asia
nso	7.052825	8.703202	678754	13.428014043398921	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	South Africa	Africa
oci	3.385925	9.116316	54893	10.913141114814492	Latin	Indo-European	Italic	Western Romance	France	Europe
run	5.028814	10.290734	430397	12.972463317545197	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Burundi	Africa
rus	3.2672734	4.7312284	49520694	17.71790120078199	Cyrillic	Indo-European	Balto-Slavic	Eastern Slavic	Russia	Europe
sin	6.9310074	6.056254	770898	13.555311348073772	Sinhala	Indo-European	Indo-Iranian	Southern Indo-Aryan	Sri Lanka	Asia
snd	8.98216	5.6351624	18017	9.7990710356157	Arabic	Indo-European	Indo-Iranian	Northwestern Indo-Aryan	India	Asia
tam	8.165272	5.0653048	608512	13.318771911839756	Tamil	Dravidian	South Dravidian	Tamil-Malayalam	India	Asia
tel	7.335208	4.0209293	227336	12.334184378293969	Telugu	Dravidian	South Dravidian	Telugu	India	Asia
tir	8.567812	6.615719	159001	11.976665770490767	Geez	Afro-Asiatic	Semitic	Ethiopian	Eritrea, Ethiopia	Africa
tso	6.623652	10.634027	885958	13.694424824400404	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	South Africa	Africa
twi	6.4619727	9.46793	996277	13.811780610350436	Latin	Atlantic-Congo	Volta-Congo	Nyo-Akanic	Ghana	Africa
urd	6.946116	5.158984	220362	12.303026927602826	Arabic	Indo-European	Indo-Iranian	Western Hindi	Pakistan	Asia
vie	3.7921355	4.940425	4642492	15.350761848998035	Latin	Austroasiatic	Vietic	Viet-Muong	Vietnam	Asia
wol	9.38654	6.7833886	28541	10.259096928959389	Latin	Atlantic-Congo	North-Central Atlantic	Fula-Wolof	Senegal	Africa
yor	8.001562	7.424012	559622	13.235016834796264	Latin	Atlantic-Congo	Volta-Congo	Yoruboid	Nigeria	Africa
yue	3.6522114	3.6600053	64613	11.076170907915058	Han (Traditional)	Sino-Tibetan	Sinitic	Yue	China	Asia
zho_Hans	4.7960906	3.3965423	16221397	16.601841731179462	Han (Simplified)	Sino-Tibetan	Sinitic	Chinese	Mainland China	Asia
eus	2.9875298	11.211474	1003513	13.819017401793314	Latin	Basque	Euskara	Basque	Spain	Europe
por	3.5207088	10.313081	58097212	17.877628234440127	Latin	Indo-European	Italic	Western Romance	Brazil	Europe
swh	3.8126733	11.667474	2176057	14.593025081467832	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Kenya	Africa
jpn	9.06442	4.1847944	3815333	15.154538505916305	Japanese	Japonic	Hachijo	Japanese	Japan	Asia
kor	8.247632	3.8229861	3442616	15.051742205458774	Hangul	Koreanic	Korean	Korean	Korean	Asia
tat_Cyrl	3.036211	10.604897	536731	13.193252316884406	Cyrillic	Turkic	Western Turkic	Uralian	Russian Federation	Europe
tsn	4.2576947	10.789169	1624736	14.300855899009209	Latin	Atlantic-Congo	Volta-Congo	Central Narrow Bantu	Botswana and South Africa	Africa


==> results/ablation/moe64_drop0.3_tok0.3.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 53.75 3.83 3.12 11.52 56.99 11.65 2.52 372.36 3.18 27.1 4.41 3.53 126.05 2.07 150.6 9.19 4.17 6.88 2.92 22.52 18.57 8.96 17.26 4.57 9.23 29.29 6.33 8.12 9.66 5.31 12.89 2.69 8.42 8.95 6.45 5.4 21.5 8.03 24.54 8.26 3.51 98.68 32.25 14.88 8.86 9.98 7.21 11.95 12.67 12.64 4.37 19.99 5.18 10.52 4.12 8.61 3.24 8.97 9.4 33.46 91.48 13.89 4.09 12.09 11.72 6.55 2.26 2.66 3.67 12.88 5.88 2.57 13.97 2.22 8.49 3.49 3.33 14.61 2.73 11.72 4.76 3.39 4.46 3.29 3.79 6.05 5.11 6.5 3.53 5.04 6.45 4.4 4.25 3.97 2.62 6.01 3.32 5.27 4.72 4.5 3.85 7.84 4.69 6.32 4.2 3.37 11.17 8.73 3.58 4.36
20000 37.59 3.35 2.84 8.41 41.98 7.37 2.38 311.84 2.66 21.4 3.99 3.09 96.07 2.01 116.87 7.52 3.75 5.03 2.75 15.46 14.59 6.88 15.45 3.69 7.89 21.67 4.88 6.31 8.31 4.18 9.89 2.5 6.05 7.01 5.02 4.53 14.79 6.57 19.44 6.58 3.23 70.28 23.64 12.12 7.7 7.01 5.56 7.7 7.89 10.46 3.92 17.68 4.67 8.77 3.65 6.86 2.87 6.87 7.37 18.11 49.75 10.1 3.45 9.8 9.2 5.14 2.1 2.42 3.2 10.99 4.53 2.39 11.46 1.97 7.2 3.15 3.05 12.53 2.58 9.13 4.21 3.09 3.88 3.07 3.18 5.03 4.43 5.84 3.14 4.47 5.33 3.79 3.66 3.46 2.29 5.28 3.08 4.24 3.97 3.79 3.38 6.07 4.09 5.44 3.57 3.13 9.49 6.95 3.15 3.85
30000 33.63 3.27 2.79 7.45 38.53 6.5 2.32 310.51 2.49 19.31 3.78 2.91 91.11 1.96 110.69 6.92 3.57 4.5 2.68 14.2 13.68 6.21 15.62 3.43 7.54 19.68 4.5 5.71 7.88 3.85 8.96 2.42 5.43 6.45 4.65 4.25 12.72 6.24 17.48 6.06 3.13 66.69 20.2 11.19 7.16 6.2 5.09 6.61 6.64 9.76 3.63 17.6 4.43 8.16 3.45 6.29 2.72 6.23 6.67 14.36 39.18 9.19 3.25 9.09 8.42 4.71 2.03 2.32 2.99 10.4 4.07 2.33 10.66 1.9 6.7 2.99 2.91 11.94 2.5 8.15 3.89 2.9 3.57 2.95 3.01 4.74 4.02 5.65 2.91 4.27 4.88 3.5 3.35 3.24 2.2 4.83 2.94 3.8 3.69 3.46 3.16 5.52 3.82 5.08 3.29 2.99 8.56 6.23 2.99 3.68
40000 30.6 3.22 2.75 7.08 36.81 5.87 2.35 298.97 2.44 18.83 3.73 2.88 88.95 1.96 106.05 6.76 3.56 4.3 2.67 13.22 12.93 5.92 15.58 3.33 7.45 18.23 4.27 5.54 7.66 3.74 8.55 2.39 5.04 6.18 4.46 4.13 11.66 6.07 17.61 5.85 3.08 63.13 18.86 10.82 6.98 5.74 4.86 6.16 6.14 9.67 3.64 17.56 4.41 8.15 3.37 6.27 2.66 5.95 6.44 13.17 35.21 8.82 3.14 8.7 8.05 4.55 1.99 2.29 2.92 10.8 3.9 2.29 10.44 1.85 6.5 2.99 2.91 12.08 2.53 7.76 3.84 2.91 3.54 2.97 2.97 4.65 3.95 5.65 2.89 4.18 4.83 3.46 3.32 3.14 2.2 4.79 2.96 3.68 3.65 3.43 3.14 5.31 3.74 4.89 3.25 3.01 8.77 5.99 2.92 3.69
50000 29.17 3.18 2.74 6.83 36.82 5.6 2.31 305.76 2.39 18.42 3.7 2.81 90.77 1.97 106.21 6.62 3.54 4.14 2.64 13.02 13.07 5.84 15.99 3.26 7.45 17.71 4.24 5.37 7.92 3.63 8.28 2.38 4.88 6.06 4.4 4.09 11.23 6.0 16.53 5.75 3.07 62.31 18.37 11.16 6.92 5.52 4.69 5.81 5.79 9.89 3.6 18.21 4.47 7.98 3.35 6.06 2.63 5.82 6.21 12.2 32.66 8.65 3.1 8.57 7.91 4.39 2.0 2.27 2.87 10.48 3.76 2.28 10.45 1.84 6.41 2.91 2.83 12.76 2.47 7.53 3.74 2.82 3.42 2.9 3.11 4.7 3.85 5.79 2.83 4.1 4.78 3.36 3.23 3.07 2.15 4.72 2.88 3.54 3.51 3.31 3.06 5.1 3.68 4.84 3.14 2.93 8.56 5.74 2.87 3.58
60000 27.89 3.1 2.7 6.66 35.46 5.37 2.29 294.39 2.33 17.45 3.6 2.75 87.56 1.93 108.73 6.43 3.46 3.99 2.6 12.03 12.36 5.58 15.44 3.13 7.0 17.03 4.11 5.3 7.53 3.53 8.05 2.33 4.74 5.91 4.3 4.0 10.77 5.83 16.24 5.63 3.01 60.17 17.08 10.56 6.8 5.35 4.59 5.58 5.54 9.31 3.55 17.41 4.37 7.64 3.27 5.84 2.59 5.66 6.08 11.61 31.32 8.34 3.01 8.36 7.6 4.31 1.95 2.24 2.79 10.1 3.63 2.25 10.22 1.81 6.2 2.89 2.81 12.02 2.45 7.32 3.69 2.79 3.35 2.88 2.99 4.56 3.79 5.73 2.76 4.04 4.66 3.31 3.17 3.03 2.13 4.68 2.85 3.44 3.47 3.25 3.0 4.89 3.59 4.72 3.08 2.9 8.11 5.53 2.8 3.53
70000 28.45 3.16 2.75 6.56 36.06 5.29 2.33 306.93 2.29 17.36 3.64 2.76 94.39 1.96 112.94 6.54 3.47 3.98 2.62 12.41 12.74 5.63 16.52 3.16 7.42 17.08 4.06 5.29 7.61 3.53 8.04 2.36 4.63 5.84 4.27 4.0 10.59 5.83 16.26 5.59 3.04 61.9 17.49 10.71 6.84 5.24 4.64 5.5 5.43 9.62 3.65 18.68 4.56 7.95 3.29 5.79 2.58 5.64 6.0 11.3 30.45 8.56 3.01 8.29 7.55 4.26 1.96 2.24 2.77 10.76 3.6 2.26 10.77 1.81 6.38 2.9 2.81 13.51 2.46 7.44 3.74 2.79 3.36 2.88 3.25 4.89 3.85 6.17 2.81 4.09 4.79 3.31 3.13 3.07 2.2 4.78 2.87 3.47 3.52 3.23 3.01 4.93 3.64 4.79 3.09 2.91 8.61 5.57 2.81 3.46
80000 27.57 3.13 2.69 6.47 35.06 5.17 2.32 298.45 2.31 17.2 3.55 2.75 87.48 1.94 116.03 6.33 3.45 3.88 2.59 11.9 12.45 5.44 16.07 3.11 7.14 16.71 3.97 5.11 7.51 3.53 7.81 2.32 4.55 5.74 4.18 3.94 10.35 5.75 15.97 5.42 3.01 61.83 16.27 10.67 6.62 5.12 4.49 5.42 5.31 8.86 3.51 17.89 4.47 7.68 3.25 5.71 2.54 5.49 5.95 11.02 29.16 8.35 2.98 8.19 7.47 4.11 1.95 2.22 2.74 10.08 3.53 2.24 10.64 1.8 6.23 2.88 2.8 12.99 2.45 7.24 3.65 2.79 3.32 2.86 3.27 4.73 3.8 5.97 2.78 4.04 4.64 3.26 3.11 3.04 2.18 4.71 2.83 3.38 3.49 3.2 2.97 4.86 3.59 4.68 3.05 2.89 8.36 5.44 2.79 3.58
90000 27.82 3.17 2.7 6.4 35.36 5.04 2.27 289.38 2.26 17.09 3.58 2.71 89.07 1.94 120.33 6.41 3.5 3.85 2.58 11.97 12.74 5.45 17.11 3.07 7.34 16.31 3.98 5.11 7.61 3.47 7.91 2.33 4.48 5.75 4.19 3.94 10.31 5.78 16.04 5.46 3.0 60.8 17.24 10.73 6.67 5.06 4.5 5.31 5.19 9.6 3.61 19.6 4.58 7.93 3.24 5.86 2.54 5.57 6.05 10.67 28.71 8.48 2.97 8.07 7.46 4.13 1.94 2.21 2.71 9.76 3.52 2.24 10.89 1.8 6.18 2.85 2.79 13.51 2.45 7.29 3.64 2.75 3.32 2.85 3.24 4.93 3.75 6.18 2.74 3.97 4.82 3.24 3.09 3.01 2.15 4.69 2.83 3.35 3.39 3.18 2.96 4.74 3.55 4.67 3.02 2.87 8.16 5.42 2.76 3.44
100000 26.75 3.12 2.7 6.38 35.54 4.97 2.31 306.58 2.23 16.86 3.59 2.72 92.15 1.94 125.37 6.28 3.45 3.81 2.59 11.66 12.72 5.36 16.53 3.06 7.21 16.42 3.95 5.1 7.44 3.48 7.71 2.33 4.46 5.7 4.17 3.91 10.13 5.68 15.84 5.38 2.99 62.74 16.7 10.66 6.77 5.01 4.42 5.24 5.14 9.37 3.58 18.7 4.58 7.73 3.24 5.64 2.53 5.49 5.84 10.48 27.62 8.39 2.96 8.06 7.36 4.14 1.93 2.2 2.7 10.33 3.45 2.23 11.01 1.79 6.27 2.87 2.79 13.57 2.45 7.38 3.66 2.77 3.32 2.86 3.31 4.99 3.81 6.35 2.77 4.08 4.78 3.24 3.1 3.03 2.18 4.78 2.83 3.36 3.42 3.18 2.98 4.75 3.57 4.68 3.04 2.89 8.07 5.36 2.74 3.54
%/checkpoint/nllb/users/annaysun/checkpoint/flores200.ablation.v4.2/sweep.moe_drop/moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.3.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.moe_tok_drp0.3.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/moe64_drop0.3_unit0.1.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 50.2 3.72 3.05 10.67 55.07 10.78 2.52 368.06 2.98 26.17 4.33 3.45 119.86 2.05 149.2 8.83 4.05 6.4 2.92 22.95 17.96 8.41 17.37 4.4 9.08 27.11 6.0 7.65 9.4 5.09 12.33 2.67 7.81 8.6 6.1 5.22 20.43 7.88 24.23 7.95 3.46 98.45 29.87 14.85 8.84 9.27 7.27 11.25 11.16 12.31 4.26 19.83 5.21 10.18 4.09 8.19 3.23 8.42 9.15 32.59 95.19 13.18 4.06 11.9 11.43 6.26 2.26 2.62 3.61 13.5 5.74 2.55 13.77 2.17 8.33 3.4 3.28 14.56 2.69 11.1 4.6 3.29 4.4 3.21 3.87 6.07 5.04 6.53 3.55 5.06 6.28 4.39 4.17 3.97 2.62 5.98 3.27 5.18 4.52 4.42 3.78 7.84 4.66 6.24 4.02 3.3 11.5 8.58 3.58 4.49
20000 36.15 3.33 2.81 7.98 43.59 6.96 2.37 326.35 2.56 21.18 3.93 3.0 101.35 2.0 116.93 7.28 3.72 4.77 2.72 15.38 14.65 6.42 15.87 3.57 7.98 20.1 4.71 6.07 8.51 4.07 9.51 2.47 5.79 6.86 4.89 4.44 13.93 6.58 18.99 6.37 3.17 73.27 22.04 12.08 7.67 6.71 5.39 7.15 6.99 10.44 3.9 18.03 4.62 8.83 3.62 6.74 2.85 6.62 6.96 17.23 46.41 10.0 3.35 9.65 8.95 4.88 2.08 2.38 3.17 10.77 4.4 2.38 11.41 1.94 7.01 3.09 3.01 12.66 2.57 8.72 4.04 3.02 3.78 3.06 3.31 5.02 4.29 5.84 3.12 4.43 5.2 3.73 3.55 3.36 2.27 5.1 3.04 4.03 3.95 3.65 3.31 5.88 4.02 5.27 3.48 3.07 9.53 6.55 3.1 3.89
30000 32.8 3.32 2.8 7.12 42.32 6.17 2.35 354.79 2.41 18.75 3.79 2.9 102.9 1.99 124.82 6.83 3.57 4.35 2.71 15.21 14.4 6.03 17.51 3.37 7.82 18.66 4.48 5.64 8.16 3.82 8.77 2.43 5.25 6.33 4.59 4.23 12.29 6.3 17.68 5.96 3.12 75.05 19.7 12.03 7.27 6.02 5.03 6.29 6.11 10.4 3.76 19.81 4.6 8.48 3.44 6.28 2.7 6.13 6.56 13.69 37.85 9.25 3.22 9.06 8.2 4.56 2.01 2.31 2.92 12.03 3.98 2.31 11.09 1.87 6.71 3.01 2.9 14.48 2.52 8.06 3.91 2.87 3.55 2.95 3.35 5.04 4.03 6.08 2.96 4.3 4.94 3.48 3.32 3.27 2.21 4.95 2.94 3.74 3.66 3.43 3.16 5.37 3.83 5.03 3.23 2.98 9.45 5.96 2.97 3.77
40000 30.29 3.24 2.77 6.88 40.54 5.71 2.39 318.84 2.42 18.14 3.72 2.88 99.41 1.98 130.66 6.77 3.55 4.16 2.67 13.71 13.47 5.66 17.32 3.3 7.54 17.58 4.22 5.4 7.95 3.69 8.29 2.39 4.9 6.22 4.39 4.09 11.27 6.12 17.31 5.79 3.09 72.77 18.47 11.23 6.83 5.71 4.87 5.88 5.72 10.46 3.84 19.65 4.63 8.24 3.41 6.17 2.66 6.0 6.46 12.47 33.82 9.04 3.16 8.74 8.0 4.62 1.99 2.28 2.89 11.78 3.81 2.3 11.59 1.84 6.62 2.95 2.91 14.5 2.52 7.75 3.82 2.87 3.55 2.97 3.48 5.18 4.01 6.28 2.93 4.31 4.99 3.4 3.26 3.21 2.23 5.03 2.93 3.58 3.66 3.35 3.06 5.15 3.81 4.99 3.19 2.97 9.53 5.81 2.91 3.71
50000 29.2 3.17 2.74 6.64 41.62 5.41 2.32 346.63 2.31 17.96 3.63 2.77 105.15 1.95 147.15 6.44 3.5 4.0 2.61 13.48 13.49 5.51 18.59 3.19 7.49 16.96 4.12 5.26 8.15 3.61 8.13 2.35 4.74 6.12 4.34 4.01 10.86 6.02 16.48 5.56 3.02 77.99 18.26 11.19 6.77 5.51 4.61 5.69 5.53 9.63 3.78 21.24 4.75 8.08 3.37 5.97 2.59 5.7 6.18 11.64 30.67 8.98 3.06 8.56 7.73 4.27 1.96 2.25 2.8 10.86 3.67 2.26 11.17 1.8 6.41 2.87 2.82 15.37 2.46 7.69 3.69 2.79 3.4 2.88 3.38 5.08 3.82 6.44 2.81 4.15 4.81 3.29 3.15 3.12 2.15 4.84 2.83 3.43 3.48 3.22 2.99 4.88 3.66 4.8 3.08 2.89 9.26 5.42 2.85 3.61
60000 28.8 3.15 2.72 6.6 42.1 5.26 2.33 337.11 2.28 17.4 3.63 2.77 104.29 1.97 156.48 6.39 3.49 3.92 2.63 13.37 13.79 5.42 18.78 3.16 7.42 17.09 4.08 5.18 8.09 3.68 8.0 2.36 4.64 5.92 4.26 4.01 10.54 5.95 16.34 5.56 3.03 78.24 16.83 11.04 6.81 5.37 4.58 5.58 5.37 9.56 3.83 21.5 4.96 8.1 3.34 5.93 2.59 5.67 6.17 10.95 29.25 8.8 3.06 8.49 7.6 4.3 1.96 2.24 2.75 11.15 3.59 2.26 11.98 1.8 6.55 2.9 2.85 16.47 2.49 7.7 3.72 2.77 3.41 2.91 3.55 5.42 3.93 6.89 2.83 4.18 4.94 3.26 3.11 3.15 2.18 5.11 2.88 3.39 3.45 3.18 2.97 4.85 3.68 4.9 3.07 2.92 9.11 5.32 2.83 3.56
70000 28.74 3.12 2.7 6.46 43.46 5.15 2.3 359.5 2.26 17.14 3.59 2.72 121.21 1.96 184.73 6.38 3.46 3.86 2.62 13.28 13.93 5.36 20.82 3.1 7.66 16.87 3.97 5.11 8.16 3.66 7.94 2.33 4.55 5.82 4.2 3.94 10.33 5.83 16.57 5.43 2.99 85.88 17.1 11.55 6.69 5.34 4.56 5.55 5.36 9.72 4.0 23.46 5.26 8.32 3.36 5.84 2.57 5.58 6.1 10.66 28.44 9.15 3.04 8.32 7.6 4.31 1.94 2.22 2.72 11.91 3.54 2.23 12.44 1.77 6.52 2.83 2.76 18.37 2.44 8.05 3.68 2.69 3.3 2.85 3.94 5.8 3.82 7.52 2.79 4.17 5.04 3.2 3.05 3.09 2.15 5.04 2.82 3.32 3.43 3.13 2.92 4.81 3.63 4.83 2.97 2.85 9.46 5.29 2.83 3.52
80000 29.56 3.11 2.69 6.39 44.2 5.03 2.33 367.36 2.24 17.37 3.55 2.71 117.49 1.94 191.4 6.32 3.43 3.79 2.59 13.32 13.97 5.31 20.78 3.07 7.71 16.84 3.93 5.09 7.99 3.61 7.78 2.32 4.46 5.77 4.16 3.95 10.17 5.77 16.09 5.37 3.0 85.91 16.91 11.29 6.5 5.23 4.57 5.45 5.32 9.54 3.86 23.71 5.19 8.51 3.34 5.94 2.55 5.51 6.06 10.28 27.24 9.11 3.06 8.28 7.51 4.26 1.93 2.21 2.72 11.42 3.5 2.24 12.42 1.76 6.42 2.87 2.81 17.97 2.47 8.31 3.64 2.73 3.33 2.87 3.79 5.73 3.82 7.36 2.81 4.16 4.91 3.21 3.06 3.1 2.23 5.04 2.84 3.33 3.39 3.14 2.95 4.82 3.65 4.83 3.01 2.88 9.51 5.24 2.83 3.52
90000 29.52 3.14 2.7 6.38 46.53 5.0 2.29 365.88 2.22 17.12 3.57 2.71 121.02 1.94 207.24 6.25 3.47 3.77 2.6 13.38 14.63 5.2 23.25 3.05 7.7 16.58 3.93 5.05 8.05 3.6 7.8 2.31 4.49 5.7 4.16 3.94 10.08 5.82 15.77 5.36 2.99 90.83 16.4 11.88 6.53 5.32 4.53 5.53 5.37 9.47 4.03 26.56 5.52 8.61 3.37 5.81 2.56 5.55 6.09 10.1 26.23 9.5 3.09 8.3 7.56 4.37 1.93 2.2 2.69 11.69 3.46 2.23 13.06 1.77 6.64 2.83 2.8 19.67 2.45 8.57 3.63 2.71 3.33 2.86 4.03 6.05 3.84 7.89 2.77 4.15 5.2 3.17 3.01 3.09 2.19 5.18 2.82 3.26 3.38 3.1 2.93 4.73 3.65 4.92 2.97 2.86 9.95 5.18 2.83 3.54
100000 28.56 3.13 2.69 6.38 45.58 4.96 2.3 380.78 2.23 16.62 3.6 2.7 119.88 1.96 229.99 6.26 3.45 3.75 2.6 12.87 14.26 5.21 22.79 3.05 7.6 16.58 3.9 5.02 7.93 3.66 7.7 2.32 4.42 5.73 4.14 3.91 9.89 5.73 15.55 5.34 3.0 90.41 15.67 12.11 6.68 5.23 4.47 5.44 5.36 9.21 4.15 26.32 5.8 8.48 3.41 5.74 2.57 5.59 6.08 9.95 26.56 9.37 3.06 8.27 7.51 4.29 1.92 2.19 2.7 11.68 3.38 2.21 13.26 1.76 6.65 2.81 2.77 20.58 2.44 8.61 3.61 2.7 3.31 2.84 3.95 6.01 3.88 8.07 2.78 4.16 5.01 3.14 3.01 3.11 2.18 5.19 2.79 3.22 3.38 3.11 2.91 4.69 3.64 4.88 2.96 2.86 9.49 5.14 2.81 3.48
%/checkpoint/nllb/users/annaysun/checkpoint/flores200.ablation.v4.2/sweep.moe_drop/moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.3.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.moe_unit_drp0.1.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/moe64_drop0.dat <==
updates eng-ace_Latn eng-afr eng-ara_Arab eng-ast eng-ayr eng-bel eng-bul eng-cjk eng-cym eng-ewe eng-fas eng-fin eng-fon eng-fra eng-fuv eng-hau eng-hin eng-isl eng-ita eng-kea eng-kik eng-kin eng-kon eng-lav eng-lin eng-luo eng-mal eng-mar eng-nso eng-oci eng-run eng-rus eng-sin eng-snd eng-tam eng-tel eng-tir eng-tso eng-twi eng-urd eng-vie eng-wol eng-yor eng-yue eng-zho_Hans ara_Arab-sin sin-ara_Arab eus-por por-eus fra-hau hau-fra fra-kon kon-fra fra-lin lin-fra fra-swh swh-fra hin-tam tam-hin jpn-kor kor-jpn rus-tat_Cyrl tat_Cyrl-rus swh-tsn tsn-swh ace_Latn-eng afr-eng ara_Arab-eng ast-eng ayr-eng bel-eng bul-eng cjk-eng cym-eng ewe-eng fas-eng fin-eng fon-eng fra-eng fuv-eng hau-eng hin-eng isl-eng ita-eng kea-eng kik-eng kin-eng kon-eng lav-eng lin-eng luo-eng mal-eng mar-eng nso-eng oci-eng run-eng rus-eng sin-eng snd-eng tam-eng tel-eng tir-eng tso-eng twi-eng urd-eng vie-eng wol-eng yor-eng yue-eng zho_Hans-eng
10000 51.06 3.83 3.16 10.03 54.68 9.91 2.63 400.25 3.03 24.4 4.43 3.49 106.48 2.11 141.78 8.61 4.08 6.16 2.96 22.78 17.42 7.94 17.5 4.36 9.2 25.41 6.04 7.48 9.35 5.03 11.74 2.72 7.5 8.8 5.98 5.34 18.67 7.86 21.96 7.74 3.43 92.73 26.12 15.9 8.96 9.13 7.14 10.18 10.31 12.8 4.41 20.23 5.32 10.27 4.09 8.05 3.22 8.59 9.02 26.24 75.06 13.72 4.09 11.19 10.84 6.11 2.21 2.58 3.59 13.36 5.63 2.54 13.56 2.15 8.21 3.35 3.23 15.0 2.67 10.43 4.45 3.2 4.19 3.19 4.15 5.89 4.87 6.59 3.47 4.88 6.1 4.14 3.98 3.92 2.61 5.99 3.2 4.66 4.55 4.12 3.64 7.13 4.5 6.07 3.88 3.27 11.7 8.0 3.51 4.39
20000 38.62 3.5 2.93 7.61 47.28 6.77 2.49 390.35 2.67 20.01 4.05 3.09 108.2 2.04 167.64 7.15 3.84 4.77 2.77 17.67 15.64 6.48 17.47 3.65 8.62 19.61 4.9 6.23 8.54 4.19 9.55 2.52 5.75 7.06 5.13 4.7 13.3 6.67 18.68 6.46 3.22 83.76 19.69 12.24 7.79 6.73 5.29 6.78 6.78 10.54 4.04 19.82 4.94 9.04 3.53 6.58 2.8 6.87 6.97 15.12 39.24 10.39 3.42 9.1 8.58 4.98 2.06 2.37 3.08 11.86 4.32 2.39 13.79 1.93 7.17 3.08 3.01 15.49 2.58 8.95 4.11 2.87 3.69 3.06 4.23 6.02 4.48 7.04 3.09 4.48 5.65 3.56 3.38 3.66 2.39 5.68 3.01 3.77 3.85 3.42 3.17 5.75 4.12 5.39 3.38 3.07 10.11 6.29 3.12 4.07
30000 37.84 3.33 2.86 7.28 51.86 5.97 2.46 435.78 2.51 18.57 3.83 2.95 147.55 2.0 289.68 6.76 3.65 4.33 2.72 21.67 17.91 5.96 22.3 3.42 8.61 19.55 4.59 5.74 8.17 4.07 8.85 2.43 5.21 6.59 4.73 4.37 11.82 6.29 17.38 5.94 3.14 120.21 18.11 11.79 7.01 6.34 5.13 6.72 6.71 10.8 4.18 27.08 5.51 9.48 3.46 6.34 2.65 6.41 6.63 12.55 32.94 11.06 3.3 8.9 8.15 4.83 2.01 2.31 2.95 11.22 4.0 2.33 12.51 1.88 7.01 2.99 2.9 16.5 2.51 9.43 3.79 2.8 3.48 2.97 4.1 5.81 4.1 7.39 2.98 4.27 4.85 3.33 3.23 3.42 2.41 5.43 2.93 3.49 3.7 3.28 3.06 5.25 3.86 5.13 3.16 2.97 10.37 5.87 3.08 3.68
40000 40.1 3.29 2.87 7.13 55.8 5.93 2.47 456.12 2.51 18.68 3.82 2.98 180.5 2.01 403.95 6.69 3.65 4.25 2.73 22.4 18.6 5.7 26.62 3.36 9.31 20.28 4.34 5.52 7.83 4.2 8.64 2.45 5.06 6.32 4.61 4.27 11.0 6.35 17.8 5.79 3.14 141.57 16.88 12.5 6.97 6.18 5.17 6.81 6.88 10.55 4.55 33.5 6.16 10.31 3.58 6.51 2.65 6.38 6.64 11.4 30.14 12.08 3.36 8.88 8.17 5.14 1.99 2.31 2.92 12.7 3.9 2.35 13.55 1.84 7.26 2.93 2.95 18.71 2.54 11.19 3.79 2.84 3.54 2.99 4.42 6.74 4.26 8.11 2.99 4.49 5.1 3.32 3.18 3.49 2.39 6.03 2.95 3.53 3.74 3.26 3.05 5.43 4.02 5.33 3.16 2.96 11.35 5.83 3.01 3.71
50000 41.68 3.26 2.79 7.05 65.92 5.51 2.39 533.45 2.42 18.18 3.77 2.84 294.2 1.99 599.47 6.56 3.58 4.1 2.66 27.59 23.59 5.6 35.93 3.27 9.52 21.37 4.28 5.35 8.23 4.19 8.52 2.38 5.05 6.27 4.51 4.2 10.84 6.34 17.72 5.65 3.07 224.37 17.53 14.13 7.0 6.74 5.35 7.77 7.87 11.61 4.93 46.32 7.85 11.76 3.93 6.46 2.63 6.67 7.02 10.7 27.34 13.55 3.5 8.96 8.22 5.01 1.97 2.24 2.87 12.01 3.75 2.3 15.72 1.8 7.37 2.83 2.84 22.82 2.47 13.31 3.65 2.72 3.42 2.93 5.25 7.63 4.21 10.34 2.93 4.53 5.25 3.18 3.07 3.43 2.34 6.16 2.84 3.36 3.55 3.15 2.98 5.18 4.03 5.4 3.03 2.89 14.78 5.55 3.13 3.64
60000 41.72 3.17 2.75 6.96 69.4 5.37 2.37 591.81 2.41 17.69 3.62 2.76 339.72 1.96 659.54 6.47 3.48 3.96 2.62 29.94 25.51 5.44 39.9 3.13 10.21 23.34 4.17 5.23 8.13 4.2 8.49 2.33 4.92 6.02 4.4 4.14 10.49 6.17 17.51 5.51 3.0 261.39 15.98 14.34 6.75 6.73 5.51 8.24 8.41 11.74 5.19 54.93 8.47 13.07 4.09 6.45 2.64 6.74 7.31 10.4 26.92 14.53 3.47 8.97 8.34 5.41 1.96 2.22 2.82 13.3 3.65 2.27 17.32 1.8 7.74 2.87 2.8 25.0 2.48 14.78 3.76 2.69 3.38 2.9 5.66 8.51 4.4 10.85 2.89 4.81 5.52 3.16 3.04 3.59 2.38 6.7 2.84 3.3 3.56 3.08 2.92 5.29 4.12 5.74 3.02 2.92 14.47 5.41 3.29 3.72
70000 47.81 3.18 2.76 7.19 85.27 5.46 2.39 741.16 2.37 18.61 3.68 2.8 438.11 1.98 855.69 6.54 3.56 4.01 2.66 34.76 31.32 5.53 45.59 3.24 11.56 27.46 4.19 5.38 8.27 4.51 8.82 2.38 5.22 6.14 4.5 4.18 10.71 6.31 19.12 5.56 3.05 335.08 16.3 17.55 6.67 7.64 6.25 9.92 9.81 12.86 5.57 63.49 9.7 16.33 4.72 6.87 2.65 7.43 8.29 10.25 25.54 16.5 3.86 9.4 8.85 5.53 1.95 2.22 2.83 14.55 3.66 2.28 17.1 1.79 7.69 2.83 2.85 29.74 2.49 17.28 3.7 2.72 3.38 2.9 5.96 9.57 4.35 12.62 2.93 4.93 5.48 3.19 3.07 3.68 2.42 6.8 2.85 3.36 3.57 3.13 2.99 5.37 4.26 5.68 3.02 2.88 19.11 5.46 3.55 3.56
80000 54.45 3.22 2.81 7.32 95.34 5.53 2.45 869.94 2.42 19.14 3.67 2.87 507.98 2.01 926.46 6.56 3.58 3.98 2.69 36.87 33.22 5.53 48.62 3.23 12.21 29.61 4.14 5.26 8.47 4.6 8.85 2.4 5.12 6.07 4.45 4.28 10.69 6.39 19.75 5.55 3.1 338.65 15.64 18.22 6.93 7.76 6.95 10.55 10.3 12.98 5.6 67.44 9.98 17.37 4.84 6.92 2.76 7.55 8.62 9.97 25.15 18.63 4.04 9.79 9.3 5.86 1.97 2.27 2.89 14.16 3.72 2.33 19.63 1.79 8.12 2.92 2.95 32.08 2.52 17.34 3.68 2.75 3.45 3.0 6.13 9.85 4.34 13.17 3.06 4.96 5.67 3.16 3.06 3.69 2.45 6.74 2.91 3.34 3.62 3.12 2.96 5.25 4.32 5.89 3.04 2.91 19.97 5.48 3.84 3.68
90000 57.14 3.29 2.8 7.26 108.18 5.46 2.44 1014.83 2.37 19.47 3.69 2.83 523.74 1.99 955.36 6.63 3.51 3.96 2.67 40.71 36.86 5.48 54.24 3.19 12.96 33.58 4.1 5.17 8.62 4.84 9.1 2.39 5.02 5.96 4.38 4.13 10.59 6.43 20.72 5.49 3.05 372.77 16.05 19.29 6.81 7.91 7.44 11.8 11.33 14.32 5.95 74.2 10.64 19.34 5.45 7.2 2.81 7.71 9.11 10.03 25.28 19.41 4.43 10.08 10.06 5.82 1.99 2.26 2.86 14.57 3.71 2.32 22.94 1.8 8.73 2.88 2.94 38.63 2.51 19.57 3.77 2.7 3.53 2.98 6.84 11.08 4.62 14.86 2.97 5.41 6.18 3.21 3.07 3.77 2.48 7.37 2.9 3.51 3.63 3.17 3.03 5.65 4.56 6.38 3.12 2.95 24.26 5.49 4.58 3.73
100000 59.85 3.23 2.76 7.33 116.95 5.46 2.42 1186.77 2.37 19.57 3.73 2.8 591.78 1.98 1077.56 6.58 3.54 3.92 2.65 39.45 37.23 5.53 56.4 3.19 13.42 35.79 4.13 5.22 8.66 4.88 8.95 2.37 5.03 6.03 4.41 4.17 10.67 6.43 21.2 5.49 3.03 401.9 15.88 19.74 6.81 8.38 7.55 12.25 11.42 14.31 6.16 76.81 11.05 19.9 5.65 7.38 2.78 8.37 9.82 9.94 25.94 20.19 4.61 10.41 10.33 6.17 1.96 2.23 2.86 16.08 3.7 2.3 22.1 1.79 8.72 2.91 2.89 40.77 2.5 21.4 3.84 2.73 3.55 2.94 7.34 12.19 4.49 16.05 3.06 5.85 6.22 3.24 3.21 3.94 2.57 7.65 2.88 3.47 3.61 3.19 3.06 5.72 4.71 6.48 3.19 2.97 27.71 5.48 4.47 3.66
%/checkpoint/nllb/users/elbayadm/flores200.ablation.v4.2/sweep.expert_count.overall_dropout/moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64
% 100k: /checkpoint/nllb/users/elbayadm/flores200.ablation.v4.2/sweep.expert_count.overall_dropout/fix_moe64.mfp16.mu100000.uf4.lss.tmp1.warmup8000.lr0.004.drop0.maxtok4096.seed2.max_pos512.shem.NBF.adam16bit.moe_w0.01.all.fully_sharded.entsrc.det.transformer.ELS24.DLS24.encffnx8192.decffnx8192.E1024.H16.ATTDRP0.1.RELDRP0.0.ngpu64


==> results/ablation/naive_cl_steps.dat <==
task examples step
ace_Latn-eng 1198193 75000
eng-ace_Latn 1198193 70000
eng-afr 7329369 100000
afr-eng 7329369 100000
eng-ara_Arab 76920466 100000
ara_Arab-eng 76920466 100000
ara_Arab-sin 402450 85000
sin-ara_Arab 402450 95000
eng-ast 1409641 100000
ast-eng 1409641 100000
eng-ayr 700642 50000
ayr-eng 700642 40000
bel-eng 1367592 100000
eng-bel 1367592 100000
eng-bul 63119065 70000
bul-eng 63119065 95000
cjk-eng 711352 20000
eng-cjk 711352 30000
eng-cym 4434968 100000
cym-eng 4434968 100000
ewe-eng 1314657 55000
eng-ewe 1314657 100000
fas-eng 24118783 95000
eng-fas 24118783 95000
fin-eng 62797105 95000
eng-fin 62797105 95000
fon-eng 339901 20000
eng-fon 339901 30000
fra-eng 186633573 95000
eng-fra 186633573 100000
eng-fuv 208656 20000
fuv-eng 208656 40000
hau-eng 4952193 95000
eng-hau 4952193 100000
hin-eng 26391896 100000
eng-hin 26391896 95000
isl-eng 7859748 85000
eng-isl 7859748 100000
ita-eng 131314156 95000
eng-ita 131314156 95000
kea-eng 153710 30000
eng-kea 153710 60000
kik-eng 219738 30000
eng-kik 219738 50000
kin-eng 2808689 55000
eng-kin 2808689 100000
eng-kon 412513 20000
kon-eng 412513 20000
eng-lav 17024673 100000
lav-eng 17024673 95000
eng-lin 1234763 60000
lin-eng 1234763 65000
eng-luo 811403 85000
luo-eng 811403 80000
eng-mal 8338338 95000
mal-eng 8338338 95000
eng-mar 6536525 90000
mar-eng 6536525 95000
eng-nso 1185770 75000
nso-eng 1185770 55000
oci-eng 593767 55000
eng-oci 593767 90000
run-eng 1607268 55000
eng-run 1607268 95000
eng-rus 104650121 100000
rus-eng 104650121 95000
eng-sin 3786315 85000
sin-eng 3786315 95000
eng-snd 2537255 95000
snd-eng 2537255 65000
tam-eng 8031606 95000
eng-tam 8031606 100000
tel-eng 8199306 95000
eng-tel 8199306 85000
eng-tir 1223244 100000
tir-eng 1223244 100000
tso-eng 1608456 55000
eng-tso 1608456 100000
eng-twi 1763488 95000
twi-eng 1763488 55000
eng-urd 3771110 95000
urd-eng 3771110 95000
vie-eng 43694544 95000
eng-vie 43694544 100000
eng-wol 158554 20000
wol-eng 158554 60000
eng-yor 2508503 95000
yor-eng 2508503 100000
eng-yue 54534 55000
yue-eng 54534 100000
eng-zho_Hans 34071448 85000
zho_Hans-eng 34071448 95000
eus-por 432823 85000
por-eus 432823 90000
hau-fra 168631 30000
fra-hau 168631 60000
fra-kon 147886 20000
kon-fra 147886 30000
fra-lin 397535 40000
lin-fra 397535 50000
fra-swh 664013 75000
swh-fra 664013 100000
hin-tam 39992 85000
tam-hin 39992 100000
jpn-kor 1009697 100000
kor-jpn 1009697 100000
rus-tat_Cyrl 263496 60000
tat_Cyrl-rus 263496 85000
swh-tsn 697681 75000
tsn-swh 697681 100000


==> results/analysis/random_drop.csv <==
model,en-xx-high,en-xx-low,xx-en-high,xx-en-low,non-eng-high,non-eng-low
drop0.1,70.7,78.9,44.3,57.7,82.6,80.3
drop0.3,55.2,72.3,33.7,38.8,73.3,65.1
drop0.3-EOM0.1,46.1,60.1,24.6,25.8,53.2,50.4
drop0.3-FOM0.1,44.14,58.22,23.34,25.41,53.67,50.08
drop0.1-EOM0.3,34.8,49.0,13.7,16.8,39.9,36.6
drop0.1-FOM=0.3,22.53,37.86,11.61,14.46,31.17,30.57


==> results/analysis/top2.csv <==
model,en-xx-high,en-xx-low,xx-en-high,xx-en-low,non-eng-high,non-eng-low
drop0.1,55.6,38.89,63.66,49.29,39.59,40.46
drop0.3,55.97,39.5,63.9,50.57,40.6,42.77
drop0.3-EOM0.1,55.92,40.07,64.28,50.97,41.02,43.47
drop0.3-FOM0.1,55.76,39.84,63.98,50.83,40.79,43.12
drop0.1-EOM0.3,55.75,39.88,64.04,50.84,40.8,43.37
drop0.1-FOM=0.3,56.1,39.9,64.3,51.2,41.0,43.5

